Multigrid Reduction in Time for non-linear hyperbolic equations

Time-parallel algorithms seek greater concurrency by decomposing the temporal domain of a Partial Differential Equation (PDE), providing possibilities for accelerating the computation of its solution. While parallelisation in time has allowed remarkable speed-ups in applications involving parabolic equations, its effectiveness in the hyperbolic framework remains debatable: growth of instabilities and slow convergence are both strong issues in this case, which often negate most of the advantages from time-parallelisation. Here, we focus on the Multigrid Reduction in Time (MGRIT) algorithm, investigating in detail its performance when applied to non-linear conservation laws with a variety of discretisation schemes. Specific attention is given to high-accuracy Weighted Essentially Non-Oscillatory (WENO) reconstructions, coupled with Strong Stability Preserving (SSP) integrators, which are often the discretisations of choice for such PDEs. A technique to improve the performance of MGRIT when applied to a low-order, more dissipative scheme is also outlined. This study aims at identifying the main causes for degradation in the convergence speed of the algorithm, and finds the Courant-Friedrichs-Lewy (CFL) limit to be the principal determining factor.

==> data/MGRIT_Burgers1DWENO_LF.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000002876819417239 0.000022509406190976 0.000006445788725378 0.000010790025947223 0.081906230112896619 0.080535882321011887 0.081232943655382972 0.078507199428595673
   3  0.000000001213701546 0.000000490369386360 0.000000125438346471 0.000000324280587831 0.049766024373293867 0.020038797062691668 0.054521456729221304 0.019863949705599973
   4  0.000000000000710697 0.000000016023538327 0.000000003121979605 0.000000011085477778 0.028995936337836259 0.013275356478079628 0.031755332741152019 0.010754731091155297
   5  0.000000000000000877 0.000000000439149922 0.000000000079341759 0.000000000442772628 0.010598760403317468 0.008453317334621662 0.011667071463558176 0.004380075230626726
   6  0.000000000000000997 0.000000000011852268 0.000000000002078184 0.000000000018712480 0.009816690421874726 0.003737268687587311 0.009614815079384597 0.001686777887305771
   7  0.000000000000000847 0.000000000000320069 0.000000000000055338 0.000000000000816952 0.020891981078101154 0.001783303011891425 0.018385770275806096 0.000916868688307030
   8  0.000000000000000795 0.000000000000008345 0.000000000000002349 0.000000000000036231 0.044959547723202375 0.001318767305669281 0.039647293622225736 0.000389664237519675
   9  0.000000000000000713 0.000000000000003778 0.000000000000001945 0.000000000000003155 0.076640820323862699 0.000745439944377723 0.067628549505940300 0.000150041490181402
  10  0.000000000000000790 0.000000000000003851 0.000000000000001959 0.000000000000002072 0.118210748282153846 0.000341588717360266 0.107361867722193763 0.000084144342222200
  11  0.000000000000000544 0.000000000000003079 0.000000000000001801 0.000000000000002862 0.179649573235585419 0.000240064135159654 0.163239570514433247 0.000035907798180795
  12  0.000000000000000869 0.000000000000005442 0.000000000000001909 0.000000000000002994 0.233617336947608889 0.000149108953517223 0.216251896950044348 0.000016728432828564
  13  0.000000000000000780 0.000000000000003450 0.000000000000001670 0.000000000000003089 0.304547700279573452 0.000058379836113787 0.289727944370267498 0.000009965814171362
  14  0.000000000000000835 0.000000000000003549 0.000000000000001879 0.000000000000003033 0.355976933696477926 0.000036242569336849 0.343888139105925250 0.000004382469838861
  15  0.000000000000000625 0.000000000000003448 0.000000000000001854 0.000000000000003295 0.410412812325175291 0.000014300546601744 0.411040137723544807 0.000002274915739062
  16  0.000000000000000972 0.000000000000002145 0.000000000000002024 0.000000000000002503 0.446737009285684605 0.000008529991391353 0.452716754548183442 0.000001182257657471
  17  0.000000000000000735 0.000000000000003349 0.000000000000001688 0.000000000000002065 0.471472090525852428 0.000006287934306431 0.496086063568418556 0.000000700609155314


==> data/MGRIT_Burgers1DWENO_ROE.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000002135533767438 0.000023469750460896 0.000006757116697888 0.000008910448048326 0.033786921945032390 0.033071524306485869 0.032103001446963805 0.026493769828901531
   3  0.000000000206779442 0.000000493715393654 0.000000013962180813 0.000000029091336367 0.007165990280953815 0.006274168314096226 0.006579335759169369 0.004737690841158454
   4  0.000000000000039231 0.000000014832486162 0.000000000074226415 0.000000000214651590 0.002758473857482692 0.001937647932762203 0.002505660363115650 0.001595638976728883
   5  0.000000000000001657 0.000000000381551699 0.000000000000328456 0.000000000001523298 0.003832442649041734 0.000537291696862178 0.003188668817910384 0.000455150423119403
   6  0.000000000000001380 0.000000000009498634 0.000000000000002832 0.000000000000011166 0.009609772774950816 0.000174700947003502 0.008127631891776156 0.000135227671011981
   7  0.000000000000000884 0.000000000000239625 0.000000000000002159 0.000000000000002490 0.021645419277356189 0.000081589832694184 0.018306238181157092 0.000049941540192103
   8  0.000000000000001008 0.000000000000007322 0.000000000000002115 0.000000000000003234 0.040966392157749318 0.000044582457072638 0.034433720047953580 0.000021566747860863
   9  0.000000000000001232 0.000000000000004442 0.000000000000002657 0.000000000000002422 0.067965216377107646 0.000026013988657810 0.056860878961101202 0.000010850841693820
  10  0.000000000000001045 0.000000000000004731 0.000000000000002110 0.000000000000003060 0.095766129209204437 0.000018631805126938 0.079874562285030232 0.000006214741196522
  11  0.000000000000000734 0.000000000000003486 0.000000000000001939 0.000000000000003755 0.121493773619137754 0.000014998374945822 0.101775524331984932 0.000004180693486059
  12  0.000000000000000897 0.000000000000004536 0.000000000000002022 0.000000000000003110 0.139287994137138271 0.000012918106668183 0.117150447761285845 0.000002995546481350
  13  0.000000000000000898 0.000000000000003346 0.000000000000002576 0.000000000000002914 0.147453845968200797 0.000011092334178673 0.123775819124900224 0.000002190254010306
  14  0.000000000000000775 0.000000000000004713 0.000000000000002054 0.000000000000003354 0.153952132007277531 0.000009402630654846 0.129184903044906207 0.000001566173211806
  15  0.000000000000001072 0.000000000000004126 0.000000000000003624 0.000000000000002370 0.149408097453085309 0.000007800859919035 0.125301200669010709 0.000001094505837667
  16  0.000000000000001144 0.000000000000005964 0.000000000000002848 0.000000000000002771 0.146019295711908387 0.000006291271577944 0.119951241472569192 0.000000735744500312
  17  0.000000000000000827 0.000000000000003309 0.000000000000001607 0.000000000000003811 0.139282739318068366 0.000004915194204091 0.113854357415029139 0.000000470098254459


==> data/MGRIT_BurgersWenoLF.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000002876819417298 0.000021761221839031 0.000007690349570786 0.000013469043868577 0.086437754451002019 0.085230815599185120 0.085781425137453279 0.083250401684636655
   3  0.000000001213701615 0.000000481831458616 0.000000113600010641 0.000000253270548260 0.074329083491555023 0.022912577534357395 0.097738861329677337 0.024445224658914182
   4  0.000000000000710718 0.000000015335820443 0.000000002498781936 0.000000002078648821 0.044804396904834787 0.007641020518262337 0.057414984736261457 0.005834517652991125
   5  0.000000000000000925 0.000000000435059541 0.000000000060950247 0.000000000017309801 0.015646821579493198 0.005002731984241562 0.017329449782037185 0.002227011807223624
   6  0.000000000000000712 0.000000000012393375 0.000000000001526931 0.000000000000140568 0.010522871979518228 0.002099097884731224 0.010745630675033523 0.001105290374138069
   7  0.000000000000000710 0.000000000000337944 0.000000000000039132 0.000000000000002950 0.020376523962536412 0.001225778133868197 0.018046657222030579 0.000505179235840177
   8  0.000000000000000770 0.000000000000009095 0.000000000000001792 0.000000000000002369 0.041650192195073432 0.000808062497869119 0.036374051668127308 0.000218146743705991
   9  0.000000000000000612 0.000000000000004320 0.000000000000001671 0.000000000000003631 0.074264180431586502 0.000412604221234221 0.064189115169944480 0.000111917288386002
  10  0.000000000000001336 0.000000000000002087 0.000000000000001432 0.000000000000002825 0.114338580275030258 0.000235690672031433 0.102579916903774687 0.000046094767421553
  11  0.000000000000001204 0.000000000000003232 0.000000000000001542 0.000000000000004953 0.171448922444518786 0.000155973560405565 0.153477450478528982 0.000022686823662508
  12  0.000000000000000866 0.000000000000003196 0.000000000000001717 0.000000000000003399 0.222326029174908818 0.000088285124821777 0.202265166831367110 0.000012927132946948
  13  0.000000000000000839 0.000000000000003322 0.000000000000001443 0.000000000000003781 0.288656633900652104 0.000053223193524518 0.270443903197937596 0.000007284201139577
  14  0.000000000000000936 0.000000000000003759 0.000000000000001872 0.000000000000003503 0.337779727784051909 0.000030699157533958 0.319741380247763773 0.000004309783396840
  15  0.000000000000000826 0.000000000000003228 0.000000000000001317 0.000000000000003082 0.385188410990403962 0.000016132944588020 0.380856213694486412 0.000002649292606970
  16  0.000000000000001033 0.000000000000003444 0.000000000000002883 0.000000000000003356 0.421883336771627815 0.000009368235397254 0.415658955791928353 0.000001534529297830
  17  0.000000000000001186 0.000000000000003618 0.000000000000001892 0.000000000000002766 0.439829264355653060 0.000006082204316936 0.452959643154017599 0.000000906600177439


==> data/MGRIT_BurgersWenoROE.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000002135555181205 0.000023469750461041 0.000006757116697809 0.000008910448048326 0.033489013902455102 0.032791980671141793 0.031790727010485506 0.026149871539485572
   3  0.000000000206780090 0.000000493715394190 0.000000013962180801 0.000000029091336367 0.007001630185947851 0.006073787547987011 0.006400692132595870 0.004486786164510887
   4  0.000000000000039276 0.000000014832485178 0.000000000074226190 0.000000000214651590 0.002749741159944623 0.001783165067123069 0.002496850444715813 0.001414165481598777
   5  0.000000000000001116 0.000000000381551642 0.000000000000328829 0.000000000001523298 0.003817398941091942 0.000500849824365775 0.003170524033704025 0.000415690156751216
   6  0.000000000000000863 0.000000000009498420 0.000000000000003279 0.000000000000011166 0.009609618139732601 0.000168629132220735 0.008127368007748185 0.000128223907228591
   7  0.000000000000001073 0.000000000000240660 0.000000000000001660 0.000000000000002490 0.021646074223715551 0.000081243907884977 0.018306950283036166 0.000049541159562851
   8  0.000000000000000732 0.000000000000008017 0.000000000000001681 0.000000000000003234 0.040969166419751256 0.000044532576951444 0.034436325511608357 0.000021514126579437
   9  0.000000000000001254 0.000000000000004277 0.000000000000002055 0.000000000000002422 0.067971544673643150 0.000025996049921528 0.056866284289512944 0.000010835585205823
  10  0.000000000000000816 0.000000000000006158 0.000000000000001647 0.000000000000003060 0.095777410875198227 0.000018624103287913 0.079883828446092042 0.000006208324986774
  11  0.000000000000000688 0.000000000000003424 0.000000000000002134 0.000000000000003755 0.121508999641283047 0.000014994655781110 0.101787831310527835 0.000004177951960575
  12  0.000000000000000884 0.000000000000003503 0.000000000000001810 0.000000000000003110 0.139305571107820853 0.000012915113061522 0.117165161127746928 0.000002993397024651
  13  0.000000000000000806 0.000000000000004573 0.000000000000001384 0.000000000000002914 0.147471671734120319 0.000011089555272304 0.123791231596868556 0.000002188417654394
  14  0.000000000000000943 0.000000000000004345 0.000000000000001478 0.000000000000003354 0.153968834535457011 0.000009400497788352 0.129199550899782412 0.000001564932974759
  15  0.000000000000001090 0.000000000000004056 0.000000000000002609 0.000000000000002370 0.149423031186266569 0.000007799537274657 0.125313944974268981 0.000001093866144195
  16  0.000000000000001058 0.000000000000003175 0.000000000000001738 0.000000000000002771 0.146031740346198452 0.000006290594611931 0.119961697150606103 0.000000735499033440
  17  0.000000000000000876 0.000000000000005176 0.000000000000001534 0.000000000000003811 0.139292849839141641 0.000004914914524965 0.113862953727641103 0.000000470045870113


==> data/MGRIT_CFL_Burgers1D_WENOROE_Nlvl5_NX128_maxNT4096_maxS5.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000084706464144949                  NaN 0.052263543204361336 0.000010422358575352 0.001059081361362608 0.000040407414808094 0.000001295589280080 0.000014891454730808 0.000005220048545085 0.000000161660884776 0.000001927262642875 0.000000668460270776
   3  0.000000763489549224                  NaN 0.064295127072516167 0.000000012124177742 0.000919496827938882 0.000000884571958759 0.000000000193209776 0.000000297130915317 0.000000014400465273 0.000000000003035273 0.000000005983201691 0.000000000238414620
   4  0.000000213615254654                  NaN 0.072484756927116728 0.000000000049079871 0.000815241120330998 0.000000085873137939 0.000000000000121390 0.000000018320166407 0.000000000442836029 0.000000000000004041 0.000000000052124033 0.000000000001055180
   5  0.000000327997620833                  NaN 0.035086239837266997 0.000000000000355316 0.000756584442859685 0.000000020702300810 0.000000000000001317 0.000000001699850727 0.000000000018248905 0.000000000000004358 0.000000000000714500 0.000000000000009211
   6  0.000000544156636478                  NaN 0.046296297049791227 0.000000000000003110 0.000666583102680254 0.000000004446249651 0.000000000000002771 0.000000000154112672 0.000000000000602716 0.000000000000002600 0.000000000000013769 0.000000000000004335
   7  0.000000111950464844                  NaN 0.038495014366174120 0.000000000000001362 0.000560902071850325 0.000000000836491683 0.000000000000001596 0.000000000012986853 0.000000000000019476 0.000000000000002717 0.000000000000006212 0.000000000000004509
   8  0.000000221313912105                  NaN 0.025413746846887044 0.000000000000002618 0.000436701556478093 0.000000000153092375 0.000000000000003153 0.000000000001023254 0.000000000000003410 0.000000000000003258 0.000000000000006971 0.000000000000005595
   9  0.000000199584573643                  NaN 0.006431940026384333 0.000000000000002635 0.000321659490664041 0.000000000029266966 0.000000000000006143 0.000000000000076802 0.000000000000003474 0.000000000000003433 0.000000000000007290 0.000000000000003580
  10  0.000000130552587038                  NaN 0.005492468321837588 0.000000000000002056 0.000215737606723911 0.000000000005883228 0.000000000000003804 0.000000000000009968 0.000000000000003345 0.000000000000002455 0.000000000000013477 0.000000000000004590
  11  0.000000204100002565                  NaN 0.001835936022794633 0.000000000000001255 0.000117094877635872 0.000000000001138533 0.000000000000002142 0.000000000000008305 0.000000000000003415 0.000000000000003143 0.000000000000009599 0.000000000000007425
  12  0.000000123094573624                  NaN 0.000246999948983937 0.000000000000001440 0.000042639588877911 0.000000000000200672 0.000000000000003133 0.000000000000007777 0.000000000000003713 0.000000000000002679 0.000000000000010201 0.000000000000006118
  13  0.000000120826386810                  NaN 0.000019530184561144 0.000000000000001223 0.000007619705177234 0.000000000000032174 0.000000000000001560 0.000000000000009533 0.000000000000002927 0.000000000000002043 0.000000000000008132 0.000000000000007912
  14  0.000000077872682436                  NaN 0.000001785147072480 0.000000000000001700 0.000000956907472084 0.000000000000005753 0.000000000000004737 0.000000000000008253 0.000000000000008017 0.000000000000005287 0.000000000000014345 0.000000000000005623
  15  0.000000064881782385                  NaN 0.000000130186598724 0.000000000000001453 0.000000375920652853 0.000000000000005352 0.000000000000001765 0.000000000000010947 0.000000000000004339 0.000000000000005178 0.000000000000007213 0.000000000000004896
  16  0.000000042091088088                  NaN 0.000000027474604402 0.000000000000002284 0.000000733201809868 0.000000000000003584 0.000000000000004121 0.000000000000007183 0.000000000000003565 0.000000000000001797 0.000000000000011290 0.000000000000005663
  17  0.000000016508812811                  NaN 0.000000020478122369 0.000000000000000906 0.000000709289385050 0.000000000000004905 0.000000000000002052 0.000000000000008506 0.000000000000004281 0.000000000000001699 0.000000000000014627 0.000000000000006944
  18  0.000000035845154067                  NaN 0.000000017260711973 0.000000000000001049 0.000000330980259385 0.000000000000004026 0.000000000000001499 0.000000000000008460 0.000000000000003830 0.000000000000004499 0.000000000000009496 0.000000000000005364
  19  0.000000020160580896                  NaN 0.000000020621648001 0.000000000000001664 0.000000448412027823 0.000000000000005529 0.000000000000001870 0.000000000000007901 0.000000000000003040 0.000000000000001898 0.000000000000011393 0.000000000000006250
  20  0.000000015185991989                  NaN 0.000000023841673325 0.000000000000001079 0.000000554164991342 0.000000000000003286 0.000000000000001430 0.000000000000009374 0.000000000000003277 0.000000000000004109 0.000000000000007739 0.000000000000004408
  21  0.000000011967628114                  NaN 0.000000024133633725 0.000000000000000872 0.000000246667972304 0.000000000000003283 0.000000000000006353 0.000000000000008613 0.000000000000003176 0.000000000000002109 0.000000000000010563 0.000000000000004708


==> data/MGRIT_CFL_Burgers1D_WENOROE_Nlvl5_NX128_maxNT4096_maxS7.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000085140053854774                  NaN 0.052280500663159750 0.039331838911694367 0.000010473772908527 0.001059404906909179 0.000040413031365284 0.000049630576360062 0.000001301860334205 0.000014894623279588 0.000005220290353771 0.000006834146555913 0.000000162435877255 0.000001927583399047 0.000000668460270776 0.000000878697931705
   3  0.000000767397647802                  NaN 0.064315988305823829 0.038156759158814467 0.000000012183987286 0.000919777730912552 0.000000884694912653 0.000001733630241608 0.000000000194144971 0.000000297194137736 0.000000014401132347 0.000000045282952938 0.000000000003049824 0.000000005984197481 0.000000000238414620 0.000000000902125677
   4  0.000000214708693948                  NaN 0.072508275372360653 0.042254925603639887 0.000000000049321986 0.000815490173560983 0.000000085885074149 0.000000435063330964 0.000000000000121978 0.000000018324064505 0.000000000442856542 0.000000003075162025 0.000000000000004061 0.000000000052132708 0.000000000001055180 0.000000000008332615
   5  0.000000329676552833                  NaN 0.035097623938496136 0.035659687795260880 0.000000000000357068 0.000756815576685681 0.000000020705178392 0.000000168607093381 0.000000000000001323 0.000000001700212415 0.000000000018249750 0.000000000236149771 0.000000000000004379 0.000000000000714618 0.000000000000009211 0.000000000000089760
   6  0.000000546942028602                  NaN 0.046311318372526104 0.027764365870511436 0.000000000000003125 0.000666786741420543 0.000000004446867672 0.000000061537661697 0.000000000000002784 0.000000000154145464 0.000000000000602744 0.000000000016388081 0.000000000000002613 0.000000000000013772 0.000000000000004335 0.000000000000009859
   7  0.000000112523509299                  NaN 0.038507504480315570 0.030722122875342320 0.000000000000001369 0.000561073425415811 0.000000000836607953 0.000000020584207706 0.000000000000001604 0.000000000012989616 0.000000000000019477 0.000000000001019378 0.000000000000002730 0.000000000000006213 0.000000000000004509 0.000000000000012151
   8  0.000000222446758764                  NaN 0.025421992605567899 0.017356475952329153 0.000000000000002631 0.000436834967232860 0.000000000153113655 0.000000006207275689 0.000000000000003169 0.000000000001023471 0.000000000000003411 0.000000000000057379 0.000000000000003273 0.000000000000006972 0.000000000000005595 0.000000000000011909
   9  0.000000200606193637                  NaN 0.006434026937284437 0.011665682139011219 0.000000000000002648 0.000321757756481487 0.000000000029271034 0.000000001665396357 0.000000000000006173 0.000000000000076818 0.000000000000003474 0.000000000000010608 0.000000000000003449 0.000000000000007291 0.000000000000003580 0.000000000000017917
  10  0.000000131220850775                  NaN 0.005494250411216890 0.011426866334275920 0.000000000000002066 0.000215803513786796 0.000000000005884046 0.000000000392334213 0.000000000000003822 0.000000000000009970 0.000000000000003345 0.000000000000013692 0.000000000000002466 0.000000000000013479 0.000000000000004590 0.000000000000012528
  11  0.000000205144735830                  NaN 0.001836531711635348 0.008294677506630058 0.000000000000001261 0.000117130649699821 0.000000000001138691 0.000000000079743839 0.000000000000002152 0.000000000000008307 0.000000000000003415 0.000000000000017019 0.000000000000003158 0.000000000000009601 0.000000000000007425 0.000000000000009860
  12  0.000000123724661787                  NaN 0.000247080090727135 0.001108008494243668 0.000000000000001447 0.000042652615118947 0.000000000000200700 0.000000000013585252 0.000000000000003148 0.000000000000007779 0.000000000000003713 0.000000000000012115 0.000000000000002691 0.000000000000010202 0.000000000000006118 0.000000000000011152
  13  0.000000121444864733                  NaN 0.000019536521335877 0.001388403011510052 0.000000000000001229 0.000007622032969759 0.000000000000032179 0.000000000001856127 0.000000000000001568 0.000000000000009535 0.000000000000002927 0.000000000000013148 0.000000000000002053 0.000000000000008133 0.000000000000007912 0.000000000000015859
  14  0.000000078271291847                  NaN 0.000001785726282310 0.000205970731068905 0.000000000000001709 0.000000957199803875 0.000000000000005754 0.000000000000194527 0.000000000000004760 0.000000000000008255 0.000000000000008017 0.000000000000008346 0.000000000000005312 0.000000000000014348 0.000000000000005623 0.000000000000011795
  15  0.000000065213894857                  NaN 0.000000130228839141 0.000168921099844910 0.000000000000001460 0.000000376035495260 0.000000000000005353 0.000000000000023929 0.000000000000001773 0.000000000000010949 0.000000000000004339 0.000000000000020957 0.000000000000005203 0.000000000000007214 0.000000000000004896 0.000000000000016188
  16  0.000000042306541098                  NaN 0.000000027483518828 0.000098282285083067 0.000000000000002296 0.000000733425800384 0.000000000000003585 0.000000000000026784 0.000000000000004141 0.000000000000007185 0.000000000000003565 0.000000000000013865 0.000000000000001806 0.000000000000011292 0.000000000000005663 0.000000000000008396
  17  0.000000016593317003                  NaN 0.000000020484766712 0.000065030566407784 0.000000000000000910 0.000000709506070406 0.000000000000004906 0.000000000000012593 0.000000000000002062 0.000000000000008508 0.000000000000004282 0.000000000000013625 0.000000000000001708 0.000000000000014629 0.000000000000006944 0.000000000000012708
  18  0.000000036028635813                  NaN 0.000000017266312393 0.000090450786954713 0.000000000000001054 0.000000331081372664 0.000000000000004026 0.000000000000025046 0.000000000000001506 0.000000000000008462 0.000000000000003830 0.000000000000010400 0.000000000000004520 0.000000000000009498 0.000000000000005364 0.000000000000013992
  19  0.000000020263777512                  NaN 0.000000020628338912 0.000136708390896951 0.000000000000001672 0.000000448549016084 0.000000000000005530 0.000000000000017530 0.000000000000001879 0.000000000000007903 0.000000000000003040 0.000000000000013200 0.000000000000001907 0.000000000000011394 0.000000000000006250 0.000000000000016724
  20  0.000000015263725016                  NaN 0.000000023849409008 0.000174059757882261 0.000000000000001084 0.000000554334286753 0.000000000000003287 0.000000000000024329 0.000000000000001437 0.000000000000009376 0.000000000000003277 0.000000000000016316 0.000000000000004129 0.000000000000007741 0.000000000000004408 0.000000000000012209
  21  0.000000012028887198                  NaN 0.000000024141464138 0.000160735933277016 0.000000000000000876 0.000000246743328482 0.000000000000003283 0.000000000000028293 0.000000000000006384 0.000000000000008615 0.000000000000003176 0.000000000000013687 0.000000000000002119 0.000000000000010565 0.000000000000004708 0.000000000000013535


==> data/MGRIT_CFL_Burgers1D_WENOROE_Nlvl5_NX128_maxNT4096_maxS7_FE.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.026110036511070359                  NaN                  NaN                  NaN 0.012487536356445101 0.032239319032028584 0.032047129637494516                  NaN 0.006134151795438999 0.008605574664006178 0.008432546644154890 0.008707903472671136 0.003042330274379682 0.004015337498145414 0.004066832485076723 0.004130120028037045
   3  0.006843804831620242                  NaN                  NaN                  NaN 0.001305177095548704                  NaN                  NaN                  NaN 0.000298734806509203 0.010677155107982852 0.003645717571940374 0.006991084996871661 0.000071896194643636 0.001458531084672596 0.000181073021696886 0.000197597313769168
   4  0.002229901068399920                  NaN                  NaN                  NaN 0.000180322425415935                  NaN                  NaN                  NaN 0.000019109023077295 0.014722015211198881 0.008703848603402368 0.017882105379704596 0.000002220041020323 0.001459766231647794 0.000035443420836601 0.000159618200936108
   5  0.000769323823711851                  NaN                  NaN                  NaN 0.000028364377967146                  NaN                  NaN                  NaN 0.000001410361837403 0.018146326978551803 0.020236703595014262 0.035298808559169462 0.000000079453656880 0.001436881406223374 0.000048598793190841 0.000343244367139350
   6  0.000258934234037624                  NaN                  NaN                  NaN 0.000004795930483578                  NaN                  NaN                  NaN 0.000000113099614736 0.019324250977300231 0.037064005783547474 0.059118229215457903 0.000000003092277084 0.001184245403236444 0.000060016807539005 0.000546333120479238
   7  0.000081404449276023                  NaN                  NaN                  NaN 0.000000855615145336                  NaN                  NaN                  NaN 0.000000009784900199 0.019111571571148234 0.054505707128904735 0.097153431304700430 0.000000000130319349 0.000901086921811271 0.000065883977736385 0.000705900794321926
   8  0.000023389965879575                  NaN                  NaN                  NaN 0.000000157251460842                  NaN                  NaN                  NaN 0.000000000896196862 0.017877578851591028 0.071643084836744544 0.127297797212225283 0.000000000005845575 0.000599345680935359 0.000065665261759525 0.000792123035388954
   9  0.000006135104002600                  NaN                  NaN                  NaN 0.000000029294828717                  NaN                  NaN                  NaN 0.000000000085728771 0.016480845763660996 0.082862674793810320 0.154960809987929188 0.000000000000276195 0.000364701251933564 0.000059854947235951 0.000807438032644556
  10  0.000001506443653516                  NaN                  NaN                  NaN 0.000000005479686329                  NaN                  NaN                  NaN 0.000000000008533002 0.015105590286054786 0.089953243887384390 0.194352628514275177 0.000000000000013907 0.000197562323607919 0.000050078981647026 0.000759757483378895
  11  0.000000342994277232                  NaN                  NaN                  NaN 0.000000001022691826                  NaN                  NaN                  NaN 0.000000000000882410 0.013775306729055005 0.091615035264444866 0.185303025591611159 0.000000000000000930 0.000097878862120844 0.000038625820870838 0.000674685156486353
  12  0.000000120940456126                  NaN                  NaN                  NaN 0.000000000189412349                  NaN                  NaN                  NaN 0.000000000000094102 0.012393331826353786 0.092367528984054884 0.218562401202147955 0.000000000000000764 0.000044414654944410 0.000027578253705400 0.000557522998429860
  13  0.000000059538265131                  NaN                  NaN                  NaN 0.000000000034659021                  NaN                  NaN                  NaN 0.000000000000010379 0.011023035191951200 0.087721777956965466 0.217023700249900559 0.000000000000000682 0.000018697404589553 0.000018322879106969 0.000437656604417614
  14  0.000000046941554474                  NaN                  NaN                  NaN 0.000000000006246611                  NaN                  NaN                  NaN 0.000000000000001721 0.009594933299680666 0.082176238874523688 0.324636324328654802 0.000000000000000987 0.000007353521014920 0.000011371141253989 0.000312980770403421
  15  0.000000026195885468                  NaN                  NaN                  NaN 0.000000000001107121                  NaN                  NaN                  NaN 0.000000000000000509 0.008230229336407045 0.075021542859968468 0.232893421284792179 0.000000000000001377 0.000002714362294424 0.000006617866595693 0.000207346876644853
  16  0.000000034575551192                  NaN                  NaN                  NaN 0.000000000000192787                  NaN                  NaN                  NaN 0.000000000000000776 0.006853885588245849 0.066511543073857135 0.259918913309990174 0.000000000000000456 0.000000944601343942 0.000003623404524557 0.000123155520468238
  17  0.000000033830384280                  NaN                  NaN                  NaN 0.000000000000032996                  NaN                  NaN                  NaN 0.000000000000000583 0.005535158213848226 0.058935021436905842 0.195064151192757052 0.000000000000000519 0.000000310620754625 0.000001871338363172 0.000065951300400679
  18  0.000000037243826219                  NaN                  NaN                  NaN 0.000000000000005757                  NaN                  NaN                  NaN 0.000000000000000902 0.004293530750707973 0.049459128741075400 0.204267571316512075 0.000000000000000492 0.000000096730008179 0.000000914016471606 0.000032555819335193
  19  0.000000022439987136                  NaN                  NaN                  NaN 0.000000000000002248                  NaN                  NaN                  NaN 0.000000000000000904 0.003326556467925611 0.041614636921936857 0.173823528178314951 0.000000000000000726 0.000000028568835623 0.000000423067674792 0.000015790703914055
  20  0.000000032161115476                  NaN                  NaN                  NaN 0.000000000000002176                  NaN                  NaN                  NaN 0.000000000000000696 0.002589525853908706 0.033410961942613317 0.160724563993160652 0.000000000000000766 0.000000008014518123 0.000000185960535847 0.000008031659699241
  21  0.000000027892236561                  NaN                  NaN                  NaN 0.000000000000002223                  NaN                  NaN                  NaN 0.000000000000000612 0.001990867913629003 0.027176738906324695 0.154373032933049381 0.000000000000000710 0.000000002139120625 0.000000077761180618 0.000004334101762411


==> data/MGRIT_euler1DWENO_LF.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000001669197694336 0.000014143021646003 0.000009593969164407 0.000010937020308472 0.056556496071701941 0.056034499078747489 0.054915093410385141 0.049575951192806604
   3  0.000000000162997370 0.000000132353413055 0.000000039280877852 0.000000073651979876 0.029296591075916582 0.016275803426407703 0.028510112518931811 0.014286244021925514
   4  0.000000000000038779 0.000000005879469303 0.000000000377148858 0.000000000932519798 0.030886877718558109 0.006783687504446010 0.030296736700213045 0.006116280226947841
   5  0.000000000000000863 0.000000000330290475 0.000000000005146103 0.000000000011525880 0.037841254892526183 0.003655349940177858 0.037044740146864416 0.003317283104044672
   6  0.000000000000000746 0.000000000017744299 0.000000000000093472 0.000000000000124911 0.046006762201192423 0.002101180595684308 0.044406229573467779 0.001908343865167353
   7  0.000000000000000724 0.000000000000844362 0.000000000000002598 0.000000000000002112 0.061951124511144672 0.001205852157009009 0.057655829668131445 0.001123261743574030
   8  0.000000000000000767 0.000000000000035368 0.000000000000001623 0.000000000000001755 0.097362083438653851 0.000705176536079572 0.089657157164880139 0.000687789912932139
   9  0.000000000000000782 0.000000000000001955 0.000000000000001535 0.000000000000001578 2.654445858338384312 0.000433436728826722 0.242346895369494941 0.000439947551992236
  10  0.000000000000000695 0.000000000000001337 0.000000000000001547 0.000000000000001760 4425992.444851037114858627 0.000277186659756955 3116873601958684066081406976.000000000000000000 0.000288896708842856
  11  0.000000000000000761 0.000000000000001276 0.000000000000001458 0.000000000000001581 263719966927942073623402814914986096465731911680.000000000000000000 0.000178168462071707                  NaN 0.000191188957124495
  12  0.000000000000000733 0.000000000000001320 0.000000000000001626 0.000000000000001547 64453244009359106631646403288744684722606111060719828435937839108197449728.000000000000000000 0.000112198039288630                  NaN 0.000126671783221957
  13  0.000000000000000622 0.000000000000001253 0.000000000000001595 0.000000000000001794                  NaN 0.000068941190259505                  NaN 0.000084198741469542
  14  0.000000000000000708 0.000000000000001079 0.000000000000001809 0.000000000000001635                  NaN 0.000042183526781287                  NaN 0.000056396790365078
  15  0.000000000000000729 0.000000000000001315 0.000000000000001741 0.000000000000001732                  NaN 0.000026637539044784                  NaN 0.000038098144016595
  16  0.000000000000000775 0.000000000000001224 0.000000000000001587 0.000000000000001642                  NaN 0.000017600376674349                  NaN 0.000025846442516108
  17  0.000000000000000572 0.000000000000001153 0.000000000000001370 0.000000000000001918                  NaN 0.000011866680808706                  NaN 0.000017504606297026
  18  0.000000000000000774 0.000000000000001291 0.000000000000001443 0.000000000000001685                  NaN 0.000007979281342952                  NaN 0.000011793213588303
  19  0.000000000000000731 0.000000000000001094 0.000000000000001359 0.000000000000001464                  NaN 0.000005470264098741                  NaN 0.000007907592358031
  20  0.000000000000000666 0.000000000000001076 0.000000000000001527 0.000000000000001796                  NaN 0.000003963150892465                  NaN 0.000005295367051006
  21  0.000000000000000668 0.000000000000001129 0.000000000000001503 0.000000000000001586                  NaN 0.000002988214169807                  NaN 0.000003553139711045


==> data/MGRIT_euler1DWENO_ROE.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000002235910315797 0.000014795241283328 0.000009879573216275 0.000011034408969112 0.030877178985337511 0.030511863979051122 0.028688381733151802 0.021624869248161763
   3  0.000000001014336569 0.000000105514123144 0.000000045379430450 0.000000079094087019 0.008619423118317555 0.005635507655394577 0.007461694082677105 0.003067265081353654
   4  0.000000000000209353 0.000000002917710245 0.000000000454960973 0.000000001085993901 0.006362252339769498 0.001858049636594209 0.005323077454325262 0.000895419511253365
   5  0.000000000000001493 0.000000000134180335 0.000000000006168819 0.000000000014665092 0.007117214450745974 0.000787074262850362 0.005963859364539910 0.000346648333985221
   6  0.000000000000001233 0.000000000005733491 0.000000000000114806 0.000000000000174794 0.011725000486848965 0.000369721683083049 0.009871047663111043 0.000149613874296123
   7  0.000000000000001231 0.000000000000198866 0.000000000000003293 0.000000000000002803 0.020651758081303061 0.000183042828956066 0.016917106097551007 0.000067592757306219
   8  0.000000000000001248 0.000000000000006088 0.000000000000001721 0.000000000000002406 0.034040866962967577 0.000093016800116249 0.026594782544209650 0.000031077026232158
   9  0.000000000000001427 0.000000000000001644 0.000000000000002099 0.000000000000002242 0.050119479963054124 0.000047785991281185 0.037136191855713131 0.000014636797615625
  10  0.000000000000001291 0.000000000000001561 0.000000000000001769 0.000000000000002016 0.065026288415366104 0.000024843733887522 0.046151417896506057 0.000007782671897302
  11  0.000000000000001166 0.000000000000001747 0.000000000000001990 0.000000000000002011 0.074214803436851079 0.000013458580809183 0.051714234381778260 0.000005048772454435
  12  0.000000000000001173 0.000000000000001596 0.000000000000001891 0.000000000000001958 0.079177238643875950 0.000008383734350102 0.054548178897579527 0.000003742761011286
  13  0.000000000000001137 0.000000000000001927 0.000000000000001983 0.000000000000002037 0.081000555130220628 0.000006225659830040 0.053088573575145806 0.000002850311597509
  14  0.000000000000001368 0.000000000000001473 0.000000000000001698 0.000000000000002020 0.081402067824602770 0.000005102897561990 0.050391922959615802 0.000002122222661450
  15  0.000000000000001141 0.000000000000001774 0.000000000000001792 0.000000000000002149 0.081022086413843702 0.000004312516995250 0.049297026151527180 0.000001531275292220
  16  0.000000000000001123 0.000000000000001385 0.000000000000001757 0.000000000000001803 0.081268446673621181 0.000003625746079883 0.048780944786664414 0.000001071646919014
  17  0.000000000000001154 0.000000000000001479 0.000000000000001831 0.000000000000001975 0.079856426706517103 0.000003006614997223 0.048178174876257598 0.000000725577850343
  18  0.000000000000001175 0.000000000000001624 0.000000000000001904 0.000000000000001829 0.101698825354330849 0.000002469895158681 0.046768864086409588 0.000000476758886315
  19  0.000000000000001256 0.000000000000001592 0.000000000000001976 0.000000000000001933 1140917048147.060058593750000000 0.000002020039757836 0.043865835899806117 0.000000303529954929
  20  0.000000000000001088 0.000000000000001617 0.000000000000001551 0.000000000000001814 1491584115898207090140688341740290048.000000000000000000 0.000001638569826083 0.039374808981223523 0.000000186831987070
  21  0.000000000000001112 0.000000000000001479 0.000000000000001711 0.000000000000001901 251713090896680097659495742574431312116226981888.000000000000000000 0.000001324403628923 0.033840734534851258 0.000000111525601845


==> data/MGRIT_shallowWater1DWENO_LF.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000002611151724747 0.000025554497223186 0.000061790666783171 0.000092224213769964 0.050379872030839282 0.050030638092423405 0.048483592898036006 0.042581290642079855
   3  0.000000000439805472 0.000000200886667906 0.000001252591557152 0.000006792098996686 0.052880253631137346 0.019771960374020285 0.050623193739220529 0.016428952334205105
   4  0.000000000000213738 0.000000002238239574 0.000000057835299872 0.000001704436608962 0.049951543215491327 0.010396646087094768 0.047178596494260261 0.008350177194383844
   5  0.000000000000000990 0.000000000035348731 0.000000003868128394 0.000000322429016826 0.052160679722441823 0.005903417728647835 0.048182473943931582 0.004673835414227364
   6  0.000000000000000724 0.000000000000845924 0.000000000139312920 0.000000013825517844 0.047021761916504881 0.003600881124737761 0.044063015265733842 0.002915710649074298
   7  0.000000000000000903 0.000000000000016876 0.000000000003393901 0.000000000326862830 0.037924559957034712 0.002393247825220803 0.036540915283628211 0.001906240482034657
   8  0.000000000000000797 0.000000000000001263 0.000000000000060613 0.000000000022167453 0.030182425038508390 0.001515959120249025 0.029876744679429763 0.001147155733483948
   9  0.000000000000000758 0.000000000000001323 0.000000000000002074 0.000000000000854520 0.024518970164910243 0.000916958873105056 0.024791117022452441 0.000632443577600478
  10  0.000000000000000687 0.000000000000001049 0.000000000000002658 0.000000000000112629 0.021006446769517410 0.000559730566928032 0.020143864174067348 0.000357366154216486
  11  0.000000000000000609 0.000000000000001157 0.000000000000004640 0.000000000000013976 0.021925906421479777 0.000307699279262895 0.017632844528518710 0.000226105226369634
  12  0.000000000000000678 0.000000000000001191 0.000000000000002477 0.000000000000007391 0.029120575142406589 0.000177853179295894 0.019984791592062220 0.000141568098746910
  13  0.000000000000000638 0.000000000000001274 0.000000000000002954 0.000000000000013984 0.042083606590743866 0.000112752363458968 0.028003703344351039 0.000085105379031160
  14  0.000000000000000808 0.000000000000001233 0.000000000000001921 0.000000000000013874 0.059470660410062166 0.000073337723996201 0.039600636774188958 0.000056275340935164
  15  0.000000000000000721 0.000000000000001179 0.000000000000004569 0.000000000000018339 0.079690421909192191 0.000051615484322599 0.053461082038263621 0.000045670382529487
  16  0.000000000000000747 0.000000000000001094 0.000000000000005462 0.000000000000014241 0.099634200651720545 0.000040791921419541 0.067559181686370345 0.000042015699376753
  17  0.000000000000000743 0.000000000000001296 0.000000000000002735 0.000000000000010196 0.118911531747971339 0.000033504304310989 0.080340012374319147 0.000039354884459953
  18  0.000000000000000584 0.000000000000001058 0.000000000000004398 0.000000000000013650 0.133158766272571560 0.000026582138019809 0.088489687275951037 0.000035459478396174
  19  0.000000000000000671 0.000000000000000992 0.000000000000002398 0.000000000000016324 0.141287313868973752 0.000019750105098146 0.091008103199378146 0.000030031313850856
  20  0.000000000000000787 0.000000000000001002 0.000000000000002689 0.000000000000014643 0.142045784163564365 0.000013591420654157 0.086974438744931631 0.000023703160640190
  21  0.000000000000000664 0.000000000000001175 0.000000000000001976 0.000000000000012261 0.139021879321848146 0.000008601619252446 0.078585540381176655 0.000017339500516788


==> data/MGRIT_shallowWater1DWENO_ROE.dat <==
   1  1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000 1.000000000000000000
   2  0.000003469733050915 0.000020442542826581 0.000057153599089602 0.000099264732836642 0.040849064310957389 0.040503513499899578 0.038397302728161962 0.030340290453647063
   3  0.000000001001643265 0.000000108028163364 0.000001514650066845 0.000026479956950453 0.030097709298869964 0.013985010581998573 0.027214931522854664 0.009004148433341746
   4  0.000000000001081972 0.000000001105749574 0.000000152435335139 0.000009180915210433 0.024983349754836376 0.006340879052831290 0.021497586166286563 0.003664037720581477
   5  0.000000000000002731 0.000000000012033834 0.000000012611240439 0.000002333907950812 0.018088280838898206 0.003057856275274824 0.015131363068360475 0.001981095880724497
   6  0.000000000000000942 0.000000000000181034 0.000000000616363305 0.000000284017159637 0.012333490365172554 0.001815768258353659 0.010667817584467708 0.001150186176099540
   7  0.000000000000000979 0.000000000000003407 0.000000000020951608 0.000000025132828869 0.009603910874452882 0.001077303601523893 0.008399622361086097 0.000559092692062979
   8  0.000000000000000714 0.000000000000001302 0.000000000000538593 0.000000001219888326 0.008046767639330855 0.000543343979170214 0.006663110161166446 0.000306287018757870
   9  0.000000000000000847 0.000000000000001344 0.000000000000011236 0.000000000027192559 0.008207311542351154 0.000297877218874301 0.006054868444867331 0.000186229008759710
  10  0.000000000000000767 0.000000000000001265 0.000000000000002830 0.000000000000464439 0.012167132030197316 0.000175872227023414 0.007813979325709377 0.000110997126462321
  11  0.000000000000001008 0.000000000000001092 0.000000000000004182 0.000000000000036101 0.020876716055600229 0.000105855950122902 0.012845558855583444 0.000077539005572289
  12  0.000000000000000742 0.000000000000001161 0.000000000000007277 0.000000000000005782 0.034444849768988879 0.000070621637341633 0.020746114016581191 0.000061605259576557
  13  0.000000000000000758 0.000000000000001136 0.000000000000003965 0.000000000000006942 0.050764485362798380 0.000048322613872241 0.029963878097062517 0.000050410340467764
  14  0.000000000000000683 0.000000000000001216 0.000000000000004479 0.000000000000024142 0.067930275462512138 0.000031193693853111 0.039968571836257148 0.000039884664673048
  15  0.000000000000000859 0.000000000000001173 0.000000000000002505 0.000000000000019738 0.083392935527352940 0.000018148076098701 0.048991068830101049 0.000027997895010939
  16  0.000000000000000816 0.000000000000001207 0.000000000000002788 0.000000000000027586 0.096590704230038002 0.000009139854606435 0.056864652499514341 0.000016275375089463
  17  0.000000000000000803 0.000000000000001083 0.000000000000002635 0.000000000000046991 0.105888741225026131 0.000004171701169537 0.062356626989184323 0.000007793805257308
  18  0.000000000000000685 0.000000000000001147 0.000000000000002725 0.000000000000056096 0.112078147175627127 0.000002290932338161 0.065334520205089508 0.000004722044326180
  19  0.000000000000000808 0.000000000000001160 0.000000000000002309 0.000000000000037826 0.114218145980382088 0.000001662365838982 0.065695973123504850 0.000003506315448644
  20  0.000000000000000963 0.000000000000001099 0.000000000000003991 0.000000000000023961 0.113939511446696354 0.000001273934473549 0.062962620489909998 0.000002097537687737
  21  0.000000000000000912 0.000000000000001080 0.000000000000005621 0.000000000000023837 0.109018341878428127 0.000000967698918604 0.056287156110612475 0.000001174850461760


==> data/testBurgers_ICmov_F-cycle_nlvl5_CFLmax0p95_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.9397139e-01   9.2350402e-03   2.8211147e-03   2.9662970e-01   5.5101569e-03   3.1558251e-03   2.0402152e-01   3.2163811e-03   2.7785953e-03   1.3718000e-01   2.0845179e-03   2.1767317e-03   9.2052435e-02   1.4355029e-03   1.6011057e-03
   3.0000000e+00  1.5730798e+115   2.6683831e-05   3.7354051e-07             NaN   7.2844232e-06   7.6516246e-07             NaN   1.8401989e-06   8.4275938e-07             NaN   6.3529747e-07   6.4367400e-07             NaN   3.0678482e-07   4.3203323e-07
   4.0000000e+00             NaN   1.7976216e-07   4.0769604e-11             NaN   3.1852533e-08   2.4089926e-10             NaN   4.0418681e-09   4.2690363e-10             NaN   8.4326653e-10   3.8088616e-10             NaN   3.8039193e-10   2.7566155e-10
   5.0000000e+00             NaN   1.3547418e-09   3.5961993e-15             NaN   2.2538238e-10   7.0405069e-14             NaN   1.8874138e-11   2.4113274e-13             NaN   3.5129448e-12   2.7819745e-13             NaN   1.6229972e-12   2.3052900e-13
   6.0000000e+00             NaN   1.0342665e-11   9.8925038e-16             NaN   2.0064578e-12   9.0634059e-16             NaN   1.3974515e-13   9.6441840e-16             NaN   9.9989754e-14   1.6383677e-15             NaN   9.6349097e-13   1.4385888e-15
   7.0000000e+00             NaN   7.2752070e-14   7.3363019e-16             NaN   1.9943252e-14   1.1478655e-15             NaN   1.4113676e-14   1.2855047e-15             NaN   2.4023987e-13   1.3851357e-15             NaN   4.4493885e-12   1.5150217e-15
   8.0000000e+00             NaN   8.7253026e-16   8.9885155e-16             NaN   8.8664847e-16   7.7370252e-16             NaN   1.4621880e-14   9.6166929e-16             NaN   5.9426422e-13   9.9796826e-16             NaN   1.6817434e-11   1.3905616e-15
   9.0000000e+00             NaN   6.6631806e-16   7.3567286e-16             NaN   8.7955791e-16   8.4651117e-16             NaN   1.5226157e-14   1.3655800e-15             NaN   1.4763824e-12   1.4702688e-15             NaN   5.4405896e-11   1.6442684e-15
   1.0000000e+01             NaN   9.8443518e-16   7.8602730e-16             NaN   1.1045129e-15   7.9104428e-16             NaN   1.8331332e-14   7.0943019e-16             NaN   3.4792970e-12   1.5184441e-15             NaN   1.6058778e-10   1.4325424e-15
   1.1000000e+01             NaN   1.0762737e-15   9.2828426e-16             NaN   1.0235545e-15   6.6006723e-16             NaN   2.2312356e-14   1.3704608e-15             NaN   7.4673843e-12   1.1133374e-15             NaN   4.6940324e-10   2.1213374e-15
   1.2000000e+01             NaN   9.2973047e-16   8.4433914e-16             NaN   1.1570562e-15   7.4763239e-16             NaN   2.4801882e-14   1.0862398e-15             NaN   1.4428377e-11   1.0291431e-15             NaN   1.4473894e-09   1.4985616e-15
   1.3000000e+01             NaN   6.9001272e-16   7.6917598e-16             NaN   8.7761650e-16   8.7262412e-16             NaN   2.4976985e-14   1.0271163e-15             NaN   2.5203985e-11   1.0818422e-15             NaN   4.6770929e-09   1.5353107e-15
   1.4000000e+01             NaN   5.7349382e-16   5.1937949e-16             NaN   1.1241260e-15   6.3659986e-16             NaN   2.3900654e-14   9.7971853e-16             NaN   4.0272481e-11   9.1706157e-16             NaN   1.5007773e-08   1.3510074e-15
   1.5000000e+01             NaN   7.7611716e-16   6.7710801e-16             NaN   1.1760500e-15   8.8007162e-16             NaN   2.2875745e-14   1.1503021e-15             NaN   5.9755447e-11   1.2211519e-15             NaN   4.5757159e-08   1.4359291e-15
   1.6000000e+01             NaN   7.1669648e-16   5.2896216e-16             NaN   9.8328500e-16   8.7108823e-16             NaN   2.2612457e-14   1.0703728e-15             NaN   8.3610819e-11   1.2344756e-15             NaN   1.3004605e-07   1.2989282e-15
   1.7000000e+01             NaN   7.3760008e-16   6.9780406e-16             NaN   7.7375782e-16   1.1005552e-15             NaN   2.4278323e-14   8.2862408e-16             NaN   1.1179961e-10   1.4274340e-15             NaN   3.4343035e-07   1.1486269e-15
   1.8000000e+01             NaN   7.2578886e-16   6.1215019e-16             NaN   8.3064896e-16   6.8705960e-16             NaN   2.6951036e-14   1.0727582e-15             NaN   1.4420694e-10   1.4278932e-15             NaN   8.4603364e-07   1.6115235e-15
   1.9000000e+01             NaN   7.0754080e-16   6.6934965e-16             NaN   8.4993919e-16   6.8676366e-16             NaN   2.8161940e-14   9.6435346e-16             NaN   1.8026674e-10   1.3905819e-15             NaN   1.9566785e-06   1.4805415e-15
   2.0000000e+01             NaN   1.0912011e-15   6.3002349e-16             NaN   8.8225671e-16   7.7236406e-16             NaN   2.6784293e-14   9.5269063e-16             NaN   2.1851125e-10   1.0287586e-15             NaN   4.2772310e-06   1.5808512e-15
   2.1000000e+01             NaN   1.0948132e-15   6.0109654e-16             NaN   9.9925602e-16   6.9228123e-16             NaN   2.2607898e-14   1.0386516e-15             NaN   2.5639995e-10   1.2867718e-15             NaN   8.8921661e-06   1.2747612e-15


==> data/testBurgers_ICmov_V-cycle_nlvl5_CFLmax0p95_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.9397139e-01   9.2350402e-03   2.8211147e-03   2.9662970e-01   5.5101569e-03   3.1558251e-03   2.0402152e-01   3.2163811e-03   2.7785953e-03   1.3718000e-01   2.0845179e-03   2.1767317e-03   9.2052435e-02   1.4355029e-03   1.6011057e-03
   3.0000000e+00   7.8645692e-01   4.1732928e-04   3.3836401e-05   2.7334608e+43   1.5663484e-04   4.5494127e-05             NaN   6.1553475e-05   4.3303547e-05             NaN   2.9406704e-05   3.2386442e-05             NaN   1.6431891e-05   2.1870139e-05
   4.0000000e+00             NaN   2.7606769e-05   3.8773904e-07             NaN   7.5255077e-06   7.9146962e-07             NaN   1.9003165e-06   8.7077527e-07             NaN   6.5595211e-07   6.6482854e-07             NaN   3.1672432e-07   4.4616669e-07
   5.0000000e+00             NaN   2.2528236e-06   4.2589826e-09             NaN   4.6489934e-07   1.4340788e-08             NaN   8.0433081e-08   1.9438859e-08             NaN   2.0500888e-08   1.5791795e-08             NaN   9.1703093e-09   1.0891258e-08
   6.0000000e+00             NaN   1.9432645e-07   4.4539462e-11             NaN   3.4096061e-08   2.5915563e-10             NaN   4.3140286e-09   4.5667831e-10             NaN   8.9939134e-10   4.0672481e-10             NaN   4.0563099e-10   2.9420416e-10
   7.0000000e+00             NaN   1.7187687e-08   4.3827835e-13             NaN   2.8096818e-09   4.5926630e-12             NaN   2.7874196e-10   1.0998264e-11             NaN   5.3248002e-11   1.1006548e-11             NaN   2.4525575e-11   8.4701371e-12
   8.0000000e+00             NaN   1.5462751e-09   4.2261774e-15             NaN   2.5099098e-10   7.9171933e-14             NaN   2.0887808e-11   2.6764085e-13             NaN   3.8835603e-12   3.0753407e-13             NaN   1.7921101e-12   2.5449314e-13
   9.0000000e+00             NaN   1.3995213e-10   8.9181710e-16             NaN   2.3731955e-11   1.5474324e-15             NaN   1.7545843e-12   6.6044248e-15             NaN   3.2754995e-13   8.9155165e-15             NaN   4.4042785e-13   7.9772148e-15
   1.0000000e+01             NaN   1.2568223e-11   5.6458809e-16             NaN   2.3350911e-12   8.1675397e-16             NaN   1.6080550e-13   7.3277099e-16             NaN   1.0892260e-13   1.1597675e-15             NaN   9.3215011e-13   1.7865315e-15
   1.1000000e+01             NaN   1.1072952e-12   9.5286143e-16             NaN   2.3625481e-13   7.0323764e-16             NaN   1.9569337e-14   1.0967373e-15             NaN   2.0321230e-13   1.0723088e-15             NaN   2.1085385e-12   1.1878570e-15
   1.2000000e+01             NaN   9.5122799e-14   6.0972323e-16             NaN   2.4356752e-14   7.4728415e-16             NaN   1.5748223e-14   8.2800890e-16             NaN   3.7741801e-13   1.0966794e-15             NaN   4.9063344e-12   1.4260131e-15
   1.3000000e+01             NaN   8.0108661e-15   7.4780694e-16             NaN   2.7634497e-15   5.8655128e-16             NaN   2.0201487e-14   1.3779157e-15             NaN   6.7030338e-13   1.2458096e-15             NaN   1.1628792e-11   1.4101008e-15
   1.4000000e+01             NaN   9.8766339e-16   6.8433409e-16             NaN   9.7453230e-16   7.8834265e-16             NaN   2.5316011e-14   9.9431939e-16             NaN   1.1402490e-12   1.3006671e-15             NaN   2.7386301e-11   1.1334465e-15
   1.5000000e+01             NaN   5.8960711e-16   8.0175024e-16             NaN   8.9938208e-16   7.4216593e-16             NaN   3.0920715e-14   1.0894280e-15             NaN   1.8634134e-12   1.3209196e-15             NaN   6.2826920e-11   1.4570801e-15
   1.6000000e+01             NaN   1.0264925e-15   7.9143724e-16             NaN   1.0850831e-15   8.1951596e-16             NaN   3.6843323e-14   9.7156379e-16             NaN   2.9356036e-12   1.1853278e-15             NaN   1.3902859e-10   1.5340734e-15
   1.7000000e+01             NaN   1.1334348e-15   8.4688622e-16             NaN   1.1064484e-15   8.9736712e-16             NaN   4.2597105e-14   1.4588689e-15             NaN   4.4718424e-12   1.1147266e-15             NaN   2.9586794e-10   1.3947641e-15
   1.8000000e+01             NaN   8.8429287e-16   7.7866463e-16             NaN   1.1745028e-15   9.1191094e-16             NaN   4.7620980e-14   1.2027524e-15             NaN   6.6037893e-12   1.0543240e-15             NaN   6.0572776e-10   1.3763343e-15
   1.9000000e+01             NaN   9.5207629e-16   7.5344705e-16             NaN   1.2278013e-15   7.6694086e-16             NaN   5.1590728e-14   1.0742513e-15             NaN   9.4740985e-12   1.1720278e-15             NaN   1.1950914e-09   1.3131679e-15
   2.0000000e+01             NaN   8.4337020e-16   8.3414722e-16             NaN   1.1094154e-15   8.2773900e-16             NaN   5.4041866e-14   1.3439272e-15             NaN   1.3227581e-11   1.0428052e-15             NaN   2.2773828e-09   1.3880395e-15
   2.1000000e+01             NaN   5.4181610e-16   5.8180155e-16             NaN   1.0829835e-15   7.9014166e-16             NaN   5.4644067e-14   7.9444104e-16             NaN   1.8001750e-11   1.0173278e-15             NaN   4.2013598e-09   1.3608469e-15


==> data/testBurgers_ICstat_F-cycle_nlvl5_CFLmax0p95_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.1135746e+00   1.7538903e-02   3.2627859e-03   6.4585950e-01   9.7318143e-03   3.6808216e-03   3.8080045e-01   5.2164738e-03   3.5166537e-03   2.3340161e-01   2.9870946e-03   2.8736857e-03   1.4802419e-01   1.7928237e-03   1.9924304e-03
   3.0000000e+00             NaN   5.4863630e-05   1.2033503e-07             NaN   1.7602149e-05   5.5782457e-07             NaN   4.7846135e-06   8.8978266e-07             NaN   2.5252197e-06   8.2930092e-07             NaN   2.1020781e-06   5.4640048e-07
   4.0000000e+00             NaN   1.6593523e-07   1.7869972e-12             NaN   6.4704508e-08   7.4807167e-11             NaN   1.5627898e-08   3.0091309e-10             NaN   1.2229858e-08   3.8906982e-10             NaN   1.2875332e-08   2.9096497e-10
   5.0000000e+00             NaN   3.8816708e-10   8.6020940e-16             NaN   3.1365272e-10   7.7657237e-15             NaN   9.3360378e-11   1.0660655e-13             NaN   9.3896599e-11   2.2009918e-13             NaN   1.1774986e-10   2.0272193e-13
   6.0000000e+00             NaN   6.9141452e-13   9.3868558e-16             NaN   1.7021774e-12   1.0173653e-15             NaN   7.0851123e-13   1.4923014e-15             NaN   8.8210560e-13   1.3017090e-15             NaN   1.3920561e-12   1.6383489e-15
   7.0000000e+00             NaN   1.2654222e-15   7.5647968e-16             NaN   9.7789281e-15   8.6869152e-16             NaN   6.5402238e-15   1.0788683e-15             NaN   5.7535985e-14   1.3518031e-15             NaN   2.0534082e-12   2.1067541e-15
   8.0000000e+00             NaN   5.1049467e-16   6.5770949e-16             NaN   9.3015072e-16   6.5653224e-16             NaN   2.8749828e-15   1.1295127e-15             NaN   1.1282776e-13   1.2203654e-15             NaN   7.8743594e-12   1.9581547e-15
   9.0000000e+00             NaN   5.4160592e-16   6.2182661e-16             NaN   1.1356915e-15   6.9129827e-16             NaN   3.7666077e-15   1.5242499e-15             NaN   2.0297026e-13   1.2051716e-15             NaN   2.7177976e-11   1.5278772e-15
   1.0000000e+01             NaN   9.9738882e-16   6.2891976e-16             NaN   1.3892880e-15   8.7696692e-16             NaN   4.4596182e-15   1.0044127e-15             NaN   3.4513382e-13   1.2560197e-15             NaN   8.5259384e-11   1.7437867e-15
   1.1000000e+01             NaN   9.2150883e-16   1.0103851e-15             NaN   9.0501097e-16   8.9668711e-16             NaN   4.7432699e-15   1.3177380e-15             NaN   5.6193998e-13   1.3675877e-15             NaN   2.4569236e-10   1.4920181e-15
   1.2000000e+01             NaN   6.9656904e-16   6.0866013e-16             NaN   1.2152716e-15   7.5602603e-16             NaN   3.9819412e-15   1.8095250e-15             NaN   8.8847892e-13   1.2738953e-15             NaN   6.5678297e-10   1.4368102e-15
   1.3000000e+01             NaN   6.6406890e-16   6.6764756e-16             NaN   8.1724851e-16   6.7332747e-16             NaN   3.1427148e-15   1.1302197e-15             NaN   1.3655604e-12   1.5298492e-15             NaN   1.6422754e-09   1.2713249e-15
   1.4000000e+01             NaN   1.0555999e-15   4.6604606e-16             NaN   8.1608624e-16   1.0558782e-15             NaN   2.9778375e-15   1.5853202e-15             NaN   2.0070843e-12   1.5691070e-15             NaN   3.8662986e-09   1.7298236e-15
   1.5000000e+01             NaN   5.6492468e-16   4.9094171e-16             NaN   1.1599665e-15   7.4429675e-16             NaN   2.9465039e-15   1.3252722e-15             NaN   2.8104645e-12   1.1931626e-15             NaN   8.6126601e-09   1.9499137e-15
   1.6000000e+01             NaN   5.5878965e-16   8.8058833e-16             NaN   8.5816837e-16   1.2110766e-15             NaN   2.8349365e-15   9.3046223e-16             NaN   3.7650390e-12   1.4119995e-15             NaN   1.8217342e-08   1.1724087e-15
   1.7000000e+01             NaN   8.3071846e-16   5.2777098e-16             NaN   9.9000408e-16   8.6686738e-16             NaN   2.7639226e-15   1.0553601e-15             NaN   4.8205613e-12   1.2772514e-15             NaN   3.6673901e-08   1.6530274e-15
   1.8000000e+01             NaN   7.2171103e-16   7.4182996e-16             NaN   1.2047697e-15   8.2875035e-16             NaN   2.7038742e-15   1.0964117e-15             NaN   5.8957452e-12   1.2242640e-15             NaN   7.0391588e-08   1.8647953e-15
   1.9000000e+01             NaN   4.7776772e-16   3.6320172e-16             NaN   1.0547298e-15   8.2685306e-16             NaN   3.1353853e-15   1.1856376e-15             NaN   6.9120809e-12   1.4220131e-15             NaN   1.2894931e-07   1.3598772e-15
   2.0000000e+01             NaN   4.1351744e-16   5.9367754e-16             NaN   8.6975750e-16   7.8097543e-16             NaN   3.5327529e-15   1.1836541e-15             NaN   7.7774485e-12   1.4296399e-15             NaN   2.2573423e-07   1.4727763e-15
   2.1000000e+01             NaN   5.3208507e-16   3.7049362e-16             NaN   8.0268628e-16   7.9592992e-16             NaN   3.2843460e-15   1.2174750e-15             NaN   8.3795991e-12   1.3461410e-15             NaN   3.7829912e-07   1.3307668e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p12_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   5.8848526e+00   7.1829050e-03   1.1164070e-04   4.7286066e+00   4.5895380e-03   1.8062920e-04   4.2932544e+00   2.4436081e-03   2.0874734e-04
   3.0000000e+00   1.9303925e+01   5.1241647e-05   9.4176305e-09   1.2136182e+01   2.5508356e-05   3.3750807e-08   8.0456370e+00   7.6857440e-06   5.1591209e-08
   4.0000000e+00             NaN   3.8060821e-07   6.5469406e-11             NaN   1.7635123e-07   1.6214705e-11             NaN   3.1786320e-08   3.7230465e-11
   5.0000000e+00             NaN   2.7058623e-09   3.3847363e-11             NaN   1.4022665e-09   3.3939670e-11             NaN   1.6177950e-10   2.9659593e-11
   6.0000000e+00             NaN   1.8292104e-11   1.3434153e-11             NaN   1.2429718e-11   1.2910435e-11             NaN   2.8077164e-12   2.2322261e-11
   7.0000000e+00             NaN   7.5508723e-13   5.5095621e-11             NaN   2.3968034e-12   3.1065141e-11             NaN   4.7922676e-12   3.4246183e-11
   8.0000000e+00             NaN   7.3426933e-13   1.2817986e-11             NaN   2.2352900e-12   1.5017683e-11             NaN   5.2080030e-12   3.1228219e-11
   9.0000000e+00             NaN   1.1341785e-12   2.0415533e-11             NaN   1.6762230e-12   1.7168288e-11             NaN   5.4371124e-12   2.1556901e-11
   1.0000000e+01             NaN   1.0010884e-12   2.0077298e-11             NaN   1.3276456e-12   5.0188998e-11             NaN   3.9925163e-12   2.7647976e-11
   1.1000000e+01             NaN   1.0884753e-12   4.2879177e-11             NaN   1.4055677e-12   2.1419934e-11             NaN   4.6100742e-12   3.6984772e-11
   1.2000000e+01             NaN   9.6206885e-13   1.8404586e-11             NaN   1.5422190e-12   2.7177659e-11             NaN   2.2804447e-12   3.8987213e-11
   1.3000000e+01             NaN   1.0002567e-12   5.7074073e-11             NaN   1.0232290e-12   1.1691102e-11             NaN   3.8680901e-12   3.7011431e-11
   1.4000000e+01             NaN   7.0641044e-13   1.0332809e-11             NaN   2.1212780e-12   2.9116279e-11             NaN   4.5923885e-12   4.1008110e-11
   1.5000000e+01             NaN   1.2329438e-12   6.6230079e-11             NaN   8.9273006e-13   1.9487253e-11             NaN   7.6448363e-12   2.0787060e-11
   1.6000000e+01             NaN   2.2280003e-13   2.8893995e-11             NaN   1.2767545e-12   2.7022542e-11             NaN   1.6411571e-12   6.2991182e-11
   1.7000000e+01             NaN   9.6267985e-13   3.3579926e-11             NaN   1.3372444e-12   3.8912736e-11             NaN   4.7773583e-12   2.9575156e-11
   1.8000000e+01             NaN   8.5375599e-13   5.4570871e-11             NaN   2.3209435e-12   2.0505867e-11             NaN   5.1418970e-12   2.5229384e-11
   1.9000000e+01             NaN   8.3932410e-13   7.7779884e-11             NaN   2.7251131e-12   2.0229238e-11             NaN   2.8349808e-12   3.2562771e-11
   2.0000000e+01             NaN   4.4050902e-13   5.1097957e-11             NaN   8.6156528e-13   1.5036393e-11             NaN   3.3008287e-12   4.3820700e-11


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p24_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.6339889e+00   4.3020612e-03   2.1083288e-04   1.8986840e+00   2.3215308e-03   2.5510532e-04   1.1661810e+00   1.1993489e-03   2.6069998e-04   6.6372395e-01   6.2325476e-04   2.4432629e-04
   3.0000000e+00   1.1757926e+01   6.1768747e-05   9.4134836e-08   7.7119492e+00   2.1309598e-05   1.8466477e-07   5.1462187e+00   5.8578467e-06   2.2031310e-07   3.7982486e+00   1.6112702e-06   2.2853233e-07
   4.0000000e+00             NaN   8.8143727e-07   3.1776973e-11             NaN   2.3838258e-07   1.3846939e-10             NaN   3.8054617e-08   2.2098574e-10             NaN   6.0644310e-09   2.5556000e-10
   5.0000000e+00             NaN   1.3078393e-08   8.7089696e-15             NaN   3.3038162e-09   1.0541277e-13             NaN   3.2102081e-10   2.5020096e-13             NaN   3.0673298e-11   3.2540185e-13
   6.0000000e+00             NaN   1.8575175e-10   9.9220631e-16             NaN   5.2633251e-11   1.3467720e-15             NaN   3.3324759e-12   1.7514842e-15             NaN   2.0382302e-13   2.4818677e-15
   7.0000000e+00             NaN   2.4992859e-12   7.8255714e-16             NaN   9.2282287e-13   7.7506572e-16             NaN   4.0765132e-14   1.2546141e-15             NaN   3.2470342e-15   1.9616129e-15
   8.0000000e+00             NaN   3.1659459e-14   1.3912370e-15             NaN   1.7272680e-14   1.3721180e-15             NaN   1.3898057e-15   1.2233873e-15             NaN   2.3996787e-15   1.7610553e-15
   9.0000000e+00             NaN   1.4587727e-15   9.0465618e-16             NaN   9.2797671e-16   1.3965546e-15             NaN   1.2587062e-15   1.4439729e-15             NaN   1.8088103e-15   1.5721914e-15
   1.0000000e+01             NaN   5.7200573e-16   1.8912149e-15             NaN   1.6347080e-15   2.3910729e-15             NaN   1.1804199e-15   9.4586682e-16             NaN   1.9129971e-15   2.4250329e-15
   1.1000000e+01             NaN   5.8274688e-16   9.8849098e-16             NaN   1.4191357e-15   1.0147144e-15             NaN   1.4299059e-15   1.0503282e-15             NaN   1.9638519e-15   1.6045357e-15
   1.2000000e+01             NaN   1.0580869e-15   2.0436795e-15             NaN   1.2222177e-15   1.0523802e-15             NaN   1.6067864e-15   1.8356764e-15             NaN   1.6859044e-15   2.3186526e-15
   1.3000000e+01             NaN   1.5790808e-15   1.8917857e-15             NaN   1.3500039e-15   6.9485279e-16             NaN   1.4831309e-15   1.9858819e-15             NaN   1.8799045e-15   1.9541393e-15
   1.4000000e+01             NaN   1.9950289e-15   1.1348837e-15             NaN   1.6178174e-15   1.0408481e-15             NaN   1.1931353e-15   1.1331245e-15             NaN   1.6492437e-15   2.0992478e-15
   1.5000000e+01             NaN   2.1530552e-15   1.2993103e-15             NaN   9.8165266e-16   2.1710113e-15             NaN   1.7599723e-15   1.8805590e-15             NaN   2.5242389e-15   1.3615920e-15
   1.6000000e+01             NaN   1.4403996e-15   1.0123080e-15             NaN   1.6328531e-15   1.5561599e-15             NaN   2.2894052e-15   1.1129308e-15             NaN   2.1721380e-15   2.7496072e-15
   1.7000000e+01             NaN   1.5576197e-15   1.3227586e-15             NaN   1.7415411e-15   1.5942249e-15             NaN   2.6807842e-15   1.0739903e-15             NaN   1.9636243e-15   1.4675918e-15
   1.8000000e+01             NaN   8.0292156e-16   1.2466902e-15             NaN   1.7078145e-15   1.3880364e-15             NaN   1.6610483e-15   1.3721357e-15             NaN   2.1541443e-15   1.7397376e-15
   1.9000000e+01             NaN   1.2854256e-15   1.7537492e-15             NaN   1.5933599e-15   1.3680687e-15             NaN   1.4937925e-15   1.3872103e-15             NaN   1.9499151e-15   1.5760117e-15
   2.0000000e+01             NaN   1.8496013e-15   1.0561904e-15             NaN   1.3104350e-15   7.9367129e-16             NaN   1.3972329e-15   1.2004145e-15             NaN   2.0469025e-15   1.7322703e-15
   2.1000000e+01             NaN   1.8861376e-15   1.2433506e-15             NaN   1.6090190e-15   7.5163425e-16             NaN   1.6698976e-15   1.2854398e-15             NaN   1.8780719e-15   2.1209951e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p47_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.8540779e+00   8.6370566e-03   8.3816663e-04   1.1543533e+00   4.7131193e-03   9.9230679e-04   6.5943689e-01   2.4810185e-03   9.6569852e-04   3.8730252e-01   1.3128381e-03   8.8702914e-04
   3.0000000e+00   6.5126641e+00   2.4748166e-04   1.4960696e-06   4.3254878e+00   8.6352088e-05   2.9037784e-06   3.1569448e+00   2.5220589e-05   3.4816153e-06             NaN   8.3690461e-06   3.5091306e-06
   4.0000000e+00             NaN   7.0670696e-06   2.0213410e-09             NaN   1.9843231e-06   8.8346258e-09             NaN   3.6428109e-07   1.4449787e-08             NaN   9.1510159e-08   1.6182938e-08
   5.0000000e+00             NaN   2.0872707e-07   2.2275738e-12             NaN   5.5542714e-08   2.7015482e-11             NaN   6.8357745e-09   6.5635335e-11             NaN   1.5485781e-09   8.4078995e-11
   6.0000000e+00             NaN   5.9024323e-09   2.3834130e-15             NaN   1.7819234e-09   7.9355794e-14             NaN   1.5924589e-10   3.1227440e-13             NaN   3.6900411e-11   4.7286118e-13
   7.0000000e+00             NaN   1.5793611e-10   9.8480725e-16             NaN   6.2427783e-11   1.2976110e-15             NaN   4.4400504e-12   1.8069668e-15             NaN   1.0848781e-12   3.2993871e-15
   8.0000000e+00             NaN   3.9735414e-12   6.2685946e-16             NaN   2.3180039e-12   1.2158657e-15             NaN   1.4358049e-13   1.2817621e-15             NaN   3.6818810e-14   1.5061448e-15
   9.0000000e+00             NaN   9.3972276e-14   6.8956425e-16             NaN   8.9169725e-14   9.2755914e-16             NaN   5.3818734e-15   1.2962179e-15             NaN   4.6361106e-15   1.8492914e-15
   1.0000000e+01             NaN   2.3780684e-15   7.1603511e-16             NaN   3.7922770e-15   9.7998149e-16             NaN   1.3714576e-15   1.1053953e-15             NaN   4.6981963e-15   1.6857738e-15
   1.1000000e+01             NaN   1.0273451e-15   7.6956783e-16             NaN   9.7033968e-16   8.3568903e-16             NaN   1.2765516e-15   1.1599846e-15             NaN   4.6157801e-15   1.3513239e-15
   1.2000000e+01             NaN   9.8853788e-16   8.4363203e-16             NaN   1.1835443e-15   9.2293951e-16             NaN   1.2977479e-15   1.7342594e-15             NaN   4.6273447e-15   1.6408255e-15
   1.3000000e+01             NaN   8.0115590e-16   6.5005858e-16             NaN   1.0380565e-15   1.3839936e-15             NaN   1.2194935e-15   1.4906202e-15             NaN   5.0169260e-15   1.6291364e-15
   1.4000000e+01             NaN   8.5067597e-16   5.3531702e-16             NaN   1.0074204e-15   7.8798320e-16             NaN   1.5105963e-15   1.1565874e-15             NaN   5.8505867e-15   1.4838549e-15
   1.5000000e+01             NaN   5.7748104e-16   8.5518855e-16             NaN   1.0716255e-15   7.3778801e-16             NaN   1.3276020e-15   1.1643184e-15             NaN   5.8436833e-15   1.4139278e-15
   1.6000000e+01             NaN   8.1387860e-16   1.0085267e-15             NaN   6.5892850e-16   8.2940202e-16             NaN   1.4919975e-15   1.5315638e-15             NaN   5.4575103e-15   1.4774811e-15
   1.7000000e+01             NaN   6.0532647e-16   5.6735324e-16             NaN   9.5021618e-16   1.0487026e-15             NaN   1.5644906e-15   1.2785255e-15             NaN   5.2803612e-15   1.6497592e-15
   1.8000000e+01             NaN   1.0594373e-15   6.8127113e-16             NaN   9.6774399e-16   1.2427573e-15             NaN   1.3796735e-15   2.2107436e-15             NaN   5.1489524e-15   1.6402036e-15
   1.9000000e+01             NaN   8.5652671e-16   7.6024833e-16             NaN   8.4101695e-16   1.0365689e-15             NaN   1.3997527e-15   1.7257497e-15             NaN   4.9875142e-15   1.3302719e-15
   2.0000000e+01             NaN   4.3132531e-16   7.8564114e-16             NaN   8.0097625e-16   1.4522041e-15             NaN   1.5411833e-15   1.1362484e-15             NaN   4.4699075e-15   1.6259008e-15
   2.1000000e+01             NaN   4.8661100e-16   1.1761756e-15             NaN   1.2042073e-15   8.0121163e-16             NaN   1.4667085e-15   1.1131258e-15             NaN   4.0108327e-15   1.7801017e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p95_F-CFsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0733406e+00   1.3829270e-02   2.3698227e-03   6.3812862e-01   9.1000512e-03   3.3647546e-03   3.7927133e-01   5.0889058e-03   3.4241257e-03   2.3309369e-01   2.9564349e-03   2.8460938e-03   1.4796258e-01   1.7851369e-03   1.9846649e-03
   3.0000000e+00             NaN   4.3209218e-04   9.3131353e-06             NaN   2.8522262e-04   3.3085423e-05             NaN   1.1653996e-04   4.8254032e-05             NaN   5.5879175e-05   4.3153740e-05             NaN   3.5411146e-05   2.8396822e-05
   4.0000000e+00             NaN   1.1211631e-05   2.3422746e-08             NaN   9.8686903e-06   2.8264158e-07             NaN   3.5590758e-06   7.0876024e-07             NaN   1.7721121e-06   7.5957165e-07             NaN   1.3905326e-06   5.1043984e-07
   5.0000000e+00             NaN   2.6350081e-07   4.4511986e-11             NaN   3.7031627e-07   2.0876601e-09             NaN   1.2974450e-07   1.0520256e-08             NaN   7.7576661e-08   1.4514081e-08             NaN   7.1424421e-08   1.0296985e-08
   6.0000000e+00             NaN   5.4763831e-09   7.0831412e-14             NaN   1.3594595e-08   1.3490088e-11             NaN   5.1616537e-09   1.5352314e-10             NaN   3.8801577e-09   2.9141968e-10             NaN   4.0043553e-09   2.2562256e-10
   7.0000000e+00             NaN   1.0475509e-10   5.6107710e-16             NaN   5.0010747e-10   7.7269773e-14             NaN   2.1926178e-10   2.1664709e-12             NaN   2.0956437e-10   5.9968879e-12             NaN   2.3856610e-10   5.2247091e-12
   8.0000000e+00             NaN   1.8481009e-12   4.0807700e-16             NaN   1.7610765e-11   8.7324293e-16             NaN   9.5951297e-12   2.9276241e-14             NaN   1.1771753e-11   1.2439126e-13             NaN   1.4779407e-11   1.2509325e-13
   9.0000000e+00             NaN   3.0818597e-14   3.9799582e-16             NaN   6.0845083e-13   1.1302254e-15             NaN   4.3430323e-13   1.3055215e-15             NaN   6.7909518e-13   3.0043176e-15             NaN   9.8180914e-13   3.3468154e-15
   1.0000000e+01             NaN   1.0725001e-15   8.7929947e-16             NaN   2.0068595e-14   9.1025738e-16             NaN   2.0383053e-14   8.8329811e-16             NaN   5.8195204e-14   1.3778612e-15             NaN   5.9462276e-13   1.4997344e-15
   1.1000000e+01             NaN   4.8803455e-16   4.2866919e-16             NaN   1.2861271e-15   8.3485249e-16             NaN   3.7141905e-15   1.4288765e-15             NaN   6.8122298e-14   1.2955124e-15             NaN   1.1839194e-12   2.0141554e-15
   1.2000000e+01             NaN   5.4781076e-16   5.5393721e-16             NaN   7.4066181e-16   6.4896904e-16             NaN   3.1446906e-15   1.4535032e-15             NaN   1.0573367e-13   1.1099766e-15             NaN   2.2830436e-12   1.7773146e-15
   1.3000000e+01             NaN   8.2875677e-16   7.3617742e-16             NaN   6.9960695e-16   7.1346336e-16             NaN   3.0545418e-15   2.1533990e-15             NaN   1.5899979e-13   1.6121095e-15             NaN   4.2623097e-12   1.5572911e-15
   1.4000000e+01             NaN   4.5822451e-16   4.8720981e-16             NaN   9.5922716e-16   1.0666316e-15             NaN   3.1100934e-15   9.6997924e-16             NaN   2.3117833e-13   1.5059172e-15             NaN   7.7386585e-12   1.3437424e-15
   1.5000000e+01             NaN   8.1616020e-16   5.9436812e-16             NaN   8.9442486e-16   6.9008361e-16             NaN   3.1228571e-15   1.1273331e-15             NaN   3.2582132e-13   1.1947209e-15             NaN   1.3722888e-11   1.9410782e-15
   1.6000000e+01             NaN   4.1708956e-16   6.1968183e-16             NaN   7.4724364e-16   7.4177134e-16             NaN   3.2504070e-15   1.0234176e-15             NaN   4.4582644e-13   1.8209169e-15             NaN   2.3867499e-11   1.4600204e-15
   1.7000000e+01             NaN   6.2803126e-16   4.5386019e-16             NaN   8.2511178e-16   7.5037558e-16             NaN   3.3046512e-15   9.3192746e-16             NaN   5.9282480e-13   1.3892693e-15             NaN   4.0855513e-11   1.5787969e-15
   1.8000000e+01             NaN   6.1286887e-16   5.1249431e-16             NaN   1.0728628e-15   7.9597077e-16             NaN   3.7983553e-15   1.3491186e-15             NaN   7.6755320e-13   1.3930128e-15             NaN   6.8998823e-11   1.3824588e-15
   1.9000000e+01             NaN   4.9451916e-16   5.4280321e-16             NaN   6.9868783e-16   8.2783824e-16             NaN   3.8524226e-15   1.2063490e-15             NaN   9.6777750e-13   2.0600633e-15             NaN   1.1518190e-10   1.5530641e-15
   2.0000000e+01             NaN   5.4355326e-16   5.9840761e-16             NaN   8.0217725e-16   6.8153232e-16             NaN   3.7624349e-15   1.3872124e-15             NaN   1.1888181e-12   1.2425247e-15             NaN   1.9026028e-10   2.1606337e-15
   2.1000000e+01             NaN   4.6679919e-16   5.3717609e-16             NaN   6.8382289e-16   7.1703470e-16             NaN   3.6287483e-15   1.0931662e-15             NaN   1.4262394e-12   1.0831073e-15             NaN   3.1096365e-10   1.4270446e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p95_F-CFsmooth_BadRestrictionGuess.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0733406e+00   1.3829270e-02   2.3698227e-03   6.3812862e-01   9.1000512e-03   3.3647546e-03   3.7927133e-01   5.0889058e-03   3.4241257e-03   2.3309369e-01   2.9564349e-03   2.8460938e-03   1.4796258e-01   1.7851369e-03   1.9846649e-03
   3.0000000e+00             NaN   5.3318041e-04   1.0957368e-05             NaN   3.0775008e-04   3.5926564e-05             NaN   1.2061091e-04   4.9795157e-05             NaN   5.7853633e-05   4.3811138e-05             NaN   3.7338433e-05   2.8743467e-05
   4.0000000e+00             NaN   1.7679075e-05   3.3957082e-08             NaN   1.2269059e-05   3.5350299e-07             NaN   4.0576851e-06   7.7810998e-07             NaN   2.0892402e-06   7.9652053e-07             NaN   1.6827699e-06   5.3287151e-07
   5.0000000e+00             NaN   5.4171399e-07   7.9665921e-11             NaN   5.4668028e-07   3.1300131e-09             NaN   1.6944844e-07   1.2625899e-08             NaN   1.0674768e-07   1.5941382e-08             NaN   9.9680590e-08   1.1234784e-08
   6.0000000e+00             NaN   1.4488511e-08   1.5305095e-13             NaN   2.4897779e-08   2.4854051e-11             NaN   8.1151539e-09   2.0584028e-10             NaN   6.3397611e-09   3.3866430e-10             NaN   6.5576367e-09   2.5893028e-10
   7.0000000e+00             NaN   3.5521264e-10   1.0229126e-15             NaN   1.1517724e-09   1.7752548e-13             NaN   4.2479093e-10   3.3010437e-12             NaN   4.0808026e-10   7.4371996e-12             NaN   4.6298588e-10   6.3288491e-12
   8.0000000e+00             NaN   7.7935762e-12   7.1150547e-16             NaN   5.2286610e-11   1.9612410e-15             NaN   2.3463298e-11   5.1470422e-14             NaN   2.7503086e-11   1.6590500e-13             NaN   3.4189166e-11   1.6047396e-13
   9.0000000e+00             NaN   1.6067686e-13   4.4461507e-16             NaN   2.3423467e-12   9.9894121e-16             NaN   1.3495854e-12   1.4873806e-15             NaN   1.9147772e-12   4.0537577e-15             NaN   2.6186384e-12   4.3946110e-15
   1.0000000e+01             NaN   2.9918310e-15   5.6883766e-16             NaN   1.0172422e-13   6.5666522e-16             NaN   8.0002480e-14   1.1000296e-15             NaN   1.4387313e-13   1.5200587e-15             NaN   5.3796687e-13   1.6873309e-15
   1.1000000e+01             NaN   5.7934047e-16   4.7594902e-16             NaN   4.6592653e-15   8.8571332e-16             NaN   7.2324994e-15   1.0635577e-15             NaN   6.9297143e-14   1.0721408e-15             NaN   1.0408939e-12   2.0183969e-15
   1.2000000e+01             NaN   8.9804920e-16   5.3350489e-16             NaN   1.1704983e-15   8.1452938e-16             NaN   5.5617171e-15   8.8350018e-16             NaN   9.9525940e-14   1.5484564e-15             NaN   2.1077035e-12   1.4619579e-15
   1.3000000e+01             NaN   9.3443818e-16   4.3922275e-16             NaN   8.9036184e-16   7.4173497e-16             NaN   5.3242631e-15   1.2520788e-15             NaN   1.3975168e-13   1.5526924e-15             NaN   4.1524206e-12   1.3486873e-15
   1.4000000e+01             NaN   5.5859487e-16   4.4586566e-16             NaN   9.1813378e-16   8.9408505e-16             NaN   5.0990235e-15   9.0319422e-16             NaN   1.9087451e-13   2.1266912e-15             NaN   7.9803583e-12   2.1240177e-15
   1.5000000e+01             NaN   7.0743371e-16   4.5840050e-16             NaN   9.5394747e-16   8.6402157e-16             NaN   4.7858005e-15   1.2013497e-15             NaN   2.5520658e-13   1.3365229e-15             NaN   1.4982925e-11   1.8072289e-15
   1.6000000e+01             NaN   7.0507062e-16   3.7516207e-16             NaN   9.6307909e-16   8.0315901e-16             NaN   4.4410773e-15   1.1486282e-15             NaN   3.3312983e-13   1.2207341e-15             NaN   2.7498029e-11   1.4258663e-15
   1.7000000e+01             NaN   3.8791517e-16   3.6580081e-16             NaN   8.0944222e-16   6.7027701e-16             NaN   4.0836796e-15   9.8363002e-16             NaN   4.2499322e-13   1.4471236e-15             NaN   4.9345164e-11   1.4433652e-15
   1.8000000e+01             NaN   5.2147024e-16   4.1950318e-16             NaN   9.6215388e-16   8.0055587e-16             NaN   3.7679681e-15   1.2738115e-15             NaN   5.3058730e-13   1.3078267e-15             NaN   8.6592655e-11   3.3946591e-15
   1.9000000e+01             NaN   3.9148288e-16   5.1902829e-16             NaN   9.2121936e-16   6.6802522e-16             NaN   3.0757542e-15   1.1424418e-15             NaN   6.4768767e-13   1.1906530e-15             NaN   1.4862681e-10   1.4361423e-15
   2.0000000e+01             NaN   6.0813231e-16   4.1063303e-16             NaN   9.4817754e-16   1.0225179e-15             NaN   2.6321716e-15   1.5946982e-15             NaN   7.7416454e-13   1.2085744e-15             NaN   2.4961442e-10   1.4031220e-15
   2.1000000e+01             NaN   4.5463445e-16   4.8025484e-16             NaN   1.0221536e-15   8.9142492e-16             NaN   2.5691094e-15   1.2901158e-15             NaN   9.0627770e-13   1.2166095e-15             NaN   4.1045664e-10   1.6438584e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p95_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.1135746e+00   1.7538903e-02   3.2627859e-03   6.4585950e-01   9.7318143e-03   3.6808216e-03   3.8080045e-01   5.2164738e-03   3.5166537e-03   2.3340161e-01   2.9870946e-03   2.8736857e-03   1.4802419e-01   1.7928237e-03   1.9924304e-03
   3.0000000e+00             NaN   9.9376298e-04   2.3263800e-05             NaN   3.6929209e-04   4.5896631e-05             NaN   1.2913527e-04   5.3835245e-05             NaN   6.0738060e-05   4.5181756e-05             NaN   3.9831597e-05   2.9284929e-05
   4.0000000e+00             NaN   5.6905300e-05   1.2619044e-07             NaN   1.8188782e-05   5.7810468e-07             NaN   4.9387621e-06   9.1966422e-07             NaN   2.6055249e-06   8.5656892e-07             NaN   2.1686396e-06   5.6425922e-07
   5.0000000e+00             NaN   3.3083740e-06   5.5669200e-10             NaN   1.0661250e-06   7.0542042e-09             NaN   2.5583662e-07   1.6920859e-08             NaN   1.6792737e-07   1.8194199e-08             NaN   1.6053362e-07   1.2599909e-08
   6.0000000e+00             NaN   1.8332715e-07   2.0735110e-12             NaN   6.9432264e-08   8.1433716e-11             NaN   1.6726140e-08   3.2272278e-10             NaN   1.3088255e-08   4.1574150e-10             NaN   1.3781803e-08   3.1080851e-10
   7.0000000e+00             NaN   9.6314224e-09   6.7248644e-15             NaN   4.8437526e-09   8.7999115e-13             NaN   1.2645597e-09   6.2165159e-12             NaN   1.1321235e-09   9.9330757e-12             NaN   1.3030372e-09   8.1791600e-12
   8.0000000e+00             NaN   4.7275181e-10   6.9981222e-16             NaN   3.5248016e-10   8.9168033e-15             NaN   1.0468920e-10   1.1902763e-13             NaN   1.0490055e-10   2.4372108e-13             NaN   1.3156124e-10   2.2431411e-13
   9.0000000e+00             NaN   2.1981292e-11   5.4912265e-16             NaN   2.6419078e-11   8.5882748e-16             NaN   9.1827093e-12   2.7122545e-15             NaN   1.0215829e-11   6.2444941e-15             NaN   1.3939144e-11   6.7087176e-15
   1.0000000e+01             NaN   9.5977416e-13   5.0626861e-16             NaN   2.0200325e-12   8.5580472e-16             NaN   8.3710232e-13   1.0716576e-15             NaN   1.0326525e-12   1.1806086e-15             NaN   1.5748428e-12   1.4066110e-15
   1.1000000e+01             NaN   4.0130393e-14   4.9280997e-16             NaN   1.5676397e-13   9.7860820e-16             NaN   7.8482404e-14   1.4117827e-15             NaN   1.1282408e-13   1.2932617e-15             NaN   7.0622866e-13   1.1730895e-15
   1.2000000e+01             NaN   1.7086363e-15   7.7513927e-16             NaN   1.2330506e-14   8.0906959e-16             NaN   8.5899879e-15   1.2391410e-15             NaN   5.3957927e-14   1.3405619e-15             NaN   1.2581073e-12   1.3379673e-15
   1.3000000e+01             NaN   7.7632602e-16   8.7520227e-16             NaN   1.3837953e-15   1.5447221e-15             NaN   4.6310582e-15   1.0001456e-15             NaN   7.7944952e-14   1.3141825e-15             NaN   2.3213326e-12   1.5523269e-15
   1.4000000e+01             NaN   5.7153187e-16   7.2535335e-16             NaN   1.1003155e-15   8.6303524e-16             NaN   5.0334571e-15   1.2738091e-15             NaN   1.1309355e-13   1.7357771e-15             NaN   4.3266554e-12   2.1576191e-15
   1.5000000e+01             NaN   9.1099339e-16   5.7519739e-16             NaN   9.4004911e-16   7.9934957e-16             NaN   5.1383067e-15   1.2500293e-15             NaN   1.6161489e-13   1.3837429e-15             NaN   8.1110649e-12   1.4955602e-15
   1.6000000e+01             NaN   8.7176674e-16   8.7950501e-16             NaN   1.0286362e-15   9.4528187e-16             NaN   5.2708945e-15   1.1320851e-15             NaN   2.2703574e-13   1.0950060e-15             NaN   1.5156343e-11   1.7477902e-15
   1.7000000e+01             NaN   5.8952728e-16   5.1509654e-16             NaN   8.4125042e-16   1.0737342e-15             NaN   5.1772379e-15   1.2727257e-15             NaN   3.1539395e-13   1.7181775e-15             NaN   2.7994783e-11   1.6160905e-15
   1.8000000e+01             NaN   7.7930222e-16   4.9203392e-16             NaN   1.2678323e-15   6.8863522e-16             NaN   4.9637924e-15   9.1637674e-16             NaN   4.3168930e-13   1.3721759e-15             NaN   5.0831412e-11   1.4691126e-15
   1.9000000e+01             NaN   6.3694109e-16   5.0507034e-16             NaN   1.2800774e-15   9.2355463e-16             NaN   4.6331851e-15   1.1123343e-15             NaN   5.8063479e-13   9.9687481e-16             NaN   9.0481337e-11   2.1230406e-15
   2.0000000e+01             NaN   6.5662607e-16   4.7539311e-16             NaN   1.3480807e-15   8.2393954e-16             NaN   4.3648038e-15   1.0245017e-15             NaN   7.6871756e-13   1.3485004e-15             NaN   1.5777467e-10   1.5246066e-15
   2.1000000e+01             NaN   5.1351606e-16   4.8354273e-16             NaN   1.0126183e-15   7.8974882e-16             NaN   4.0104681e-15   1.0031749e-15             NaN   9.9920912e-13   1.5710899e-15             NaN   2.6959923e-10   1.6559263e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax0p95_Fsmooth_BadRestrictionGuess.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.1135746e+00   1.7538903e-02   3.2627859e-03   6.4585950e-01   9.7318143e-03   3.6808216e-03   3.8080045e-01   5.2164738e-03   3.5166537e-03   2.3340161e-01   2.9870946e-03   2.8736857e-03   1.4802419e-01   1.7928237e-03   1.9924304e-03
   3.0000000e+00             NaN   1.3152409e-03   3.1125843e-05             NaN   4.0167118e-04   5.0931031e-05             NaN   1.3413063e-04   5.5811048e-05             NaN   6.3338688e-05   4.5974806e-05             NaN   4.2520941e-05   2.9720442e-05
   4.0000000e+00             NaN   1.3342881e-04   2.8333223e-07             NaN   2.4134565e-05   7.9159319e-07             NaN   5.9935163e-06   1.0283034e-06             NaN   3.3345220e-06   9.0675104e-07             NaN   2.8860833e-06   5.9688044e-07
   5.0000000e+00             NaN   1.8331205e-05   2.4265952e-09             NaN   1.9700459e-06   1.3122011e-08             NaN   4.3340424e-07   2.1238188e-08             NaN   2.9396589e-07   2.0445341e-08             NaN   2.9301783e-07   1.4232327e-08
   6.0000000e+00             NaN   3.3906415e-06   1.9060770e-11             NaN   2.1404778e-07   2.2214728e-10             NaN   4.6725963e-08   4.7161380e-10             NaN   3.4628014e-08   5.0413862e-10             NaN   3.8666291e-08   3.8102867e-10
   7.0000000e+00             NaN   8.3245528e-07   1.3609373e-13             NaN   3.0692401e-08   3.7362206e-12             NaN   6.5588666e-09   1.0930693e-11             NaN   5.0275404e-09   1.3185230e-11             NaN   6.2710196e-09   1.0997985e-11
   8.0000000e+00             NaN   2.5461116e-07   1.1614015e-15             NaN   5.6876080e-09   6.1480694e-14             NaN   1.1146794e-09   2.5952255e-13             NaN   8.6756571e-10   3.5892845e-13             NaN   1.2064776e-09   3.3337564e-13
   9.0000000e+00             NaN   8.8195726e-08   6.4266450e-16             NaN   1.3232803e-09   1.3089341e-15             NaN   2.2116049e-10   6.3906328e-15             NaN   1.7363120e-10   1.0098732e-14             NaN   2.7165473e-10   1.0501441e-14
   1.0000000e+01             NaN   3.2138299e-08   6.8762219e-16             NaN   3.8789383e-10   9.3920752e-16             NaN   5.0125057e-11   1.0477179e-15             NaN   4.5722388e-11   1.2225347e-15             NaN   3.3062433e-10   1.9112750e-15
   1.1000000e+01             NaN   1.1833162e-08   8.3050173e-16             NaN   1.5564602e-10   7.3934144e-16             NaN   1.2816593e-11   1.2090839e-15             NaN   1.1715842e-10   9.5693039e-16             NaN   2.4633333e-09   1.8546709e-15
   1.2000000e+01             NaN   4.3158547e-09   6.4316213e-16             NaN   8.9457449e-11   1.1211870e-15             NaN   4.7746638e-12   1.2680665e-15             NaN   5.6665268e-10   1.0278207e-15             NaN   1.8149380e-08   2.7002213e-15
   1.3000000e+01             NaN   1.5443233e-09   4.2312540e-16             NaN   6.3945560e-11   7.7990946e-16             NaN   8.2955633e-12   9.0050692e-16             NaN   2.6380101e-09   9.7968154e-16             NaN   1.2962933e-07   1.9668209e-15
   1.4000000e+01             NaN   5.3961817e-10   5.2524642e-16             NaN   4.9529283e-11   1.2296613e-15             NaN   2.0891314e-11   1.1854438e-15             NaN   1.1805521e-08   1.1458268e-15             NaN   8.9881901e-07   2.0147227e-15
   1.5000000e+01             NaN   1.8372106e-10   5.1065256e-16             NaN   3.9233887e-11   8.4762894e-16             NaN   5.1471312e-11   1.4022303e-15             NaN   5.0903375e-08   1.3560402e-15             NaN   6.0588858e-06   1.5573091e-15
   1.6000000e+01             NaN   6.0890600e-11   6.9063866e-16             NaN   3.1098057e-11   8.1730368e-16             NaN   1.2308810e-10   1.2857440e-15             NaN   2.1194176e-07   1.2388611e-15             NaN   3.9763763e-05   2.1717712e-15
   1.7000000e+01             NaN   1.9639327e-11   8.6830955e-16             NaN   2.4424611e-11   9.4992086e-16             NaN   2.8574085e-10   1.2213898e-15             NaN   8.5384901e-07   1.8911869e-15             NaN   2.5446051e-04   1.5995945e-15
   1.8000000e+01             NaN   6.1641533e-12   4.6179812e-16             NaN   1.8910058e-11   9.3758436e-16             NaN   6.4398709e-10   1.5116894e-15             NaN   3.3346525e-06   1.1102449e-15             NaN   1.5952615e-03   1.7545508e-15
   1.9000000e+01             NaN   1.8828236e-12   8.4727069e-16             NaN   1.4388849e-11   7.3912318e-16             NaN   1.4092417e-09   1.5444341e-15             NaN   1.2646222e-05   9.3677550e-16             NaN   1.1007538e-02   1.5210049e-15
   2.0000000e+01             NaN   5.5968517e-13   5.7450081e-16             NaN   1.0741248e-11   8.1931764e-16             NaN   2.9950550e-09   1.1129377e-15             NaN   4.6642084e-05   1.7985575e-15             NaN             NaN   1.5111177e-15
   2.1000000e+01             NaN   1.6190305e-13   1.0016591e-15             NaN   7.8584002e-12   5.9332862e-16             NaN   6.1845266e-09   9.9497213e-16             NaN   1.6753649e-04   1.2928609e-15             NaN             NaN   1.7759484e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax1p9_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   5.9754472e-01   3.5886199e-02   1.2061359e-02   3.4735213e-01   2.0287437e-02   1.3554140e-02             NaN   1.1735499e-02   1.1510811e-02             NaN             NaN   7.9923504e-03             NaN             NaN   5.0231853e-03
   3.0000000e+00             Inf   4.0821577e-03   3.5416564e-04             NaN   1.8035200e-03   7.2087723e-04             NaN   8.2652720e-04   7.1150200e-04             NaN             NaN   4.6694784e-04             NaN             NaN   2.6030018e-04
   4.0000000e+00             NaN   4.4777293e-04   7.7349919e-06             NaN   1.9154070e-04   3.6507313e-05             NaN   7.9044115e-05   4.9325187e-05             NaN             NaN   3.3630563e-05             NaN             NaN   1.7607616e-05
   5.0000000e+00             NaN   5.0127700e-05   1.3254360e-07             NaN   2.3479968e-05   1.7331733e-06             NaN   9.9394423e-06   3.6307752e-06             NaN             NaN   2.7402000e-06             NaN             NaN   1.3822688e-06
   6.0000000e+00             NaN   5.0027322e-06   1.8628451e-09             NaN   2.9582143e-06   7.5726125e-08             NaN   1.4201634e-06   2.7283419e-07             NaN             NaN   2.4269657e-07             NaN             NaN   1.2277997e-07
   7.0000000e+00             NaN   4.8639549e-07   2.2353437e-11             NaN   3.9824924e-07   3.0271882e-09             NaN   2.4679998e-07   2.0367653e-08             NaN             NaN   2.2553760e-08             NaN             NaN   1.1844086e-08
   8.0000000e+00             NaN   4.2542226e-08   2.3654023e-13             NaN   5.4189194e-08   1.1064102e-10             NaN   7.5700143e-08   1.4853578e-09             NaN             NaN   2.1450922e-09             NaN             NaN   1.2095907e-09
   9.0000000e+00             NaN   3.5927114e-09   2.3377502e-15             NaN   7.6813359e-09   3.7029017e-12             NaN   3.6320663e-08   1.0485428e-10             NaN             NaN   2.0584561e-10             NaN             NaN   1.2910114e-10
   1.0000000e+01             NaN   2.8383628e-10   9.1968875e-16             NaN   1.1572137e-09   1.1383734e-13             NaN   2.0027700e-08   7.1299104e-12             NaN             NaN   1.9756997e-11             NaN             NaN   1.4225942e-11
   1.1000000e+01             NaN   2.7423066e-11   6.7911835e-16             NaN   2.9327817e-10   3.3153841e-15             NaN   2.8530395e-08   4.6570154e-13             NaN             NaN   1.8846634e-12             NaN             NaN   1.6011703e-12
   1.2000000e+01             NaN   6.5374016e-12   5.4061110e-16             NaN   1.5736461e-10   8.9981497e-16             NaN   3.7586116e-08   2.9281902e-14             NaN             NaN   1.7782126e-13             NaN             NaN   1.8255442e-13
   1.3000000e+01             NaN   2.3158423e-12   4.1647788e-16             NaN   9.4621083e-11   6.3568682e-16             NaN   3.4640158e-08   1.8996938e-15             NaN             NaN   1.6539594e-14             NaN             NaN   2.1040588e-14
   1.4000000e+01             NaN   8.0836383e-13   5.7508924e-16             NaN   5.5442125e-11   8.8287140e-16             NaN   2.5289326e-08   8.5066237e-16             NaN             NaN   1.8610776e-15             NaN             NaN   3.4529002e-15
   1.5000000e+01             NaN   2.7283108e-13   5.5565129e-16             NaN   3.1371974e-11   6.5070200e-16             NaN   2.0830956e-08   9.0949034e-16             NaN             NaN   1.3461803e-15             NaN             NaN   1.7447170e-15
   1.6000000e+01             NaN   8.9201047e-14   4.4356232e-16             NaN   1.7171970e-11   9.3951774e-16             NaN   2.0809276e-08   9.7982252e-16             NaN             NaN   1.4781587e-15             NaN             NaN   2.1413136e-15
   1.7000000e+01             NaN   2.8078983e-14   4.7322664e-16             NaN   9.0998575e-12   6.6868040e-16             NaN   1.7266528e-08   7.8044988e-16             NaN             NaN   1.3200504e-15             NaN             NaN   1.6029123e-15
   1.8000000e+01             NaN   8.5725073e-15   7.1848312e-16             NaN   4.6772730e-12   8.2404256e-16             NaN   2.0776547e-08   8.2901504e-16             NaN             NaN   1.5053550e-15             NaN             NaN   1.3456636e-15
   1.9000000e+01             NaN   2.5786899e-15   5.0237475e-16             NaN   2.3339692e-12   7.7692360e-16             NaN   2.2111404e-08   7.5187838e-16             NaN             NaN   1.1101478e-15             NaN             NaN   1.4382175e-15
   2.0000000e+01             NaN   9.5084782e-16   5.3196597e-16             NaN   1.1321818e-12   7.3057136e-16             NaN   1.7292013e-08   8.8308721e-16             NaN             NaN   1.1447322e-15             NaN             NaN   1.4250211e-15
   2.1000000e+01             NaN   4.9765323e-16   4.6093870e-16             NaN   5.3421432e-13   6.0219988e-16             NaN   1.9560449e-08   1.1972871e-15             NaN             NaN   1.7379587e-15             NaN             NaN   1.7569668e-15


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax3p8_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   4.8320782e+15   8.5580567e-02   4.4746982e-02             NaN   9.1224454e+05   4.6966003e-02             NaN             NaN   3.3083777e-02             NaN             NaN   2.0205501e-02             NaN             NaN   1.2123472e-02
   3.0000000e+00             NaN   2.5749888e-02   4.9869424e-03             NaN   1.7767237e+40   1.0396513e-02             NaN             NaN   8.2641457e-03             NaN             NaN   4.0687436e-03             NaN             NaN   1.9463820e-03
   4.0000000e+00             NaN   4.6302821e-03   3.4857567e-04             NaN   2.2089721e+82   1.8959761e-03             NaN             NaN   2.2934900e-03             NaN             NaN   1.0522639e-03             NaN             NaN   3.7809519e-04
   5.0000000e+00             NaN   1.0662929e-03   1.8095361e-05             NaN             Inf   2.9668379e-04             NaN             NaN   6.7585351e-04             NaN             NaN   3.5836683e-04             NaN             NaN   1.0609202e-04
   6.0000000e+00             NaN   4.6837396e-04   7.6759526e-07             NaN             NaN   3.8968923e-05             NaN             NaN   1.8935160e-04             NaN             NaN   1.3633256e-04             NaN             NaN   4.0025461e-05
   7.0000000e+00             NaN   2.4461897e-04   2.8578149e-08             NaN             NaN   4.3377809e-06             NaN             NaN   4.8756375e-05             NaN             NaN   5.3086219e-05             NaN             NaN   1.8159282e-05
   8.0000000e+00             NaN   1.2285027e-04   9.7122100e-10             NaN             NaN   4.1545623e-07             NaN             NaN   1.1435762e-05             NaN             NaN   2.0263700e-05             NaN             NaN   8.9025312e-06
   9.0000000e+00             NaN   6.0919694e-05   3.0804958e-11             NaN             Inf   3.4851378e-08             NaN             NaN   2.4342816e-06             NaN             NaN   7.4318313e-06             NaN             NaN   4.4652674e-06
   1.0000000e+01             NaN   3.1657437e-05   9.2434046e-13             NaN   1.0973633e+62   2.6063226e-09             NaN             NaN   4.6991114e-07             NaN             NaN   2.5949481e-06             NaN             NaN   2.2317925e-06
   1.1000000e+01             NaN   1.7989777e-05   2.6429295e-14             NaN   2.7506377e-02   1.7653033e-10             NaN             NaN   8.2340120e-08             NaN             NaN   8.5881475e-07             NaN             NaN   1.0966695e-06
   1.2000000e+01             NaN   1.0859037e-05   9.4610408e-16             NaN   2.5997867e-02   1.0975550e-11             NaN             NaN   1.3126304e-08             NaN             NaN   2.6870350e-07             NaN             NaN   5.2590518e-07
   1.3000000e+01             NaN   6.5863156e-06   3.3214245e-16             NaN   2.3034008e-02   6.3343020e-13             NaN             NaN   1.9103227e-09             NaN             NaN   7.9316672e-08             NaN             NaN   2.4510739e-07
   1.4000000e+01             NaN   3.9004132e-06   4.5474265e-16             NaN   1.9221040e-02   3.4265457e-14             NaN             NaN   2.5493361e-10             NaN             NaN   2.2052774e-08             NaN             NaN   1.1077469e-07
   1.5000000e+01             NaN   2.2384022e-06   4.1136544e-16             NaN   1.5207080e-02   1.8414079e-15             NaN             NaN   3.1354517e-11             NaN             NaN   5.7691255e-09             NaN             NaN   4.8491276e-08
   1.6000000e+01             NaN   1.2449182e-06   4.2947598e-16             NaN   1.1470134e-02   6.0443544e-16             NaN             NaN   3.5729373e-12             NaN             NaN   1.4195376e-09             NaN             NaN   2.0550599e-08
   1.7000000e+01             NaN   6.7217057e-07   4.1996041e-16             NaN   8.2881735e-03   7.3565021e-16             NaN             NaN   3.7919115e-13             NaN             NaN   3.2864942e-10             NaN             NaN   8.4313697e-09
   1.8000000e+01             NaN   3.5260237e-07   4.2086564e-16             NaN   5.7598283e-03   4.6662861e-16             NaN             NaN   3.7718442e-14             NaN             NaN   7.1674467e-11             NaN             NaN   3.3493275e-09
   1.9000000e+01             NaN   1.7966346e-07   3.6679886e-16             NaN   3.8637112e-03   7.3337224e-16             NaN             NaN   3.6824794e-15             NaN             NaN   1.4754224e-11             NaN             NaN   1.2885682e-09
   2.0000000e+01             NaN   8.8867628e-08   3.0497256e-16             NaN   2.5116145e-03   5.6902688e-16             NaN             NaN   1.0619363e-15             NaN             NaN   2.8751771e-12             NaN             NaN   4.8017519e-10
   2.1000000e+01             NaN   4.2616425e-08   4.0374854e-16             NaN   1.5913547e-03   6.8807643e-16             NaN             NaN   7.8063243e-16             NaN             NaN   5.3244294e-13             NaN             NaN   1.7327770e-10


==> data/testBurgers_ICstat_V-cycle_nlvl5_CFLmax7p6_Fsmooth.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0304932e+04   1.9103359e+00   1.5132617e-01   1.1925225e+49   5.8375645e+32   2.0048682e-01             NaN             NaN   1.4637938e-01             NaN             NaN   1.0075221e-01             NaN             NaN   1.1090453e-01
   3.0000000e+00   4.0455126e+26   1.3350731e+01   4.3521465e-02             NaN             NaN   1.3828856e-01             NaN             NaN   1.9422015e-01             NaN             NaN   2.3861823e-01             NaN             NaN             NaN
   4.0000000e+00   3.0843438e+57   6.3341167e+01   6.8269607e-03             NaN             NaN   5.3722568e-02             NaN             NaN   1.7009686e-01             NaN             NaN   3.0587436e-01             NaN             NaN             NaN
   5.0000000e+00  3.0615805e+129   2.9553349e+00   1.0041010e-03             NaN             NaN   1.6600122e-02             NaN             NaN   1.2342485e-01             NaN             NaN   2.6334541e-01             NaN             NaN             NaN
   6.0000000e+00             Inf   1.1501735e+00   1.3577749e-04             NaN             NaN   4.6495850e-03             NaN             NaN   7.4450074e-02             NaN             NaN   2.3897773e-01             NaN             NaN             NaN
   7.0000000e+00             NaN   1.7943599e+00   1.7395154e-05             NaN             NaN   1.1315662e-03             NaN             NaN   4.1357133e-02             NaN             NaN   1.9428193e-01             NaN             NaN             NaN
   8.0000000e+00             NaN   1.9062119e+00   2.1297327e-06             NaN             NaN   2.5592908e-04             NaN             NaN   1.6318847e-02             NaN             NaN   1.8748912e-01             NaN             NaN             NaN
   9.0000000e+00             NaN   1.4169176e+00   2.5028880e-07             NaN             NaN   5.3372560e-05             NaN             NaN   6.4171800e-03             NaN             NaN   1.5100600e-01             NaN             NaN             NaN
   1.0000000e+01             NaN   8.0929852e-01   2.8286434e-08             NaN             NaN   1.0392695e-05             NaN             NaN   2.1226762e-03             NaN             NaN   1.0465339e-01             NaN             NaN             NaN
   1.1000000e+01             NaN   3.7962338e-01   3.0791243e-09             NaN             NaN   1.9078683e-06             NaN             NaN   6.4254582e-04             NaN             NaN   7.1591275e-02             NaN             NaN             NaN
   1.2000000e+01             NaN   4.2831175e-01   3.2307488e-10             NaN             NaN   3.3320398e-07             NaN             NaN   1.8391470e-04             NaN             NaN   4.5615659e-02             NaN             NaN             NaN
   1.3000000e+01             NaN   4.0716535e-01   3.2694205e-11             NaN             NaN   5.5755646e-08             NaN             NaN   5.0871574e-05             NaN             NaN   2.2026475e-02             NaN             NaN             NaN
   1.4000000e+01             NaN   3.2672909e-01   3.1922764e-12             NaN             NaN   8.9857458e-09             NaN             NaN   1.3675904e-05             NaN             NaN   7.7810592e-03             NaN             NaN             NaN
   1.5000000e+01   1.5240482e+14   2.1572365e-01   3.0107294e-13             NaN             NaN   1.4001635e-09             NaN             NaN   3.5312793e-06             NaN             NaN   2.6216398e-03             NaN             NaN             NaN
   1.6000000e+01   1.8479563e+00   1.2354558e-01   2.7464782e-14             NaN             NaN   2.1155895e-10             NaN             NaN   8.7037273e-07             NaN             NaN   8.0688674e-04             NaN             NaN             NaN
   1.7000000e+01   1.6995615e+00   6.2407869e-02   2.4385815e-15             NaN             NaN   3.1068602e-11             NaN             NaN   2.0528535e-07             NaN             NaN   3.1393425e-04             NaN             NaN             NaN
   1.8000000e+01   2.4614465e-01   2.7579625e-02   2.8085218e-16             NaN             NaN   4.4430127e-12             NaN             NaN   4.6683261e-08             NaN             NaN   1.4281526e-04             NaN             NaN             NaN
   1.9000000e+01   1.3906764e-02   7.7515964e-03   1.9610771e-16             NaN             NaN   6.1967658e-13             NaN             NaN   1.0314014e-08             NaN             NaN   6.0141932e-05             NaN             NaN             NaN
   2.0000000e+01   7.2154414e-03   1.4093332e-03   1.5374825e-16             NaN             NaN   8.4408756e-14             NaN             NaN   2.2245043e-09             NaN             NaN   2.3235902e-05             NaN             NaN             NaN
   2.1000000e+01   1.4501189e-03   2.9690118e-04   1.4179471e-16             NaN             NaN   1.1231000e-14             NaN             NaN   4.6908097e-10             NaN             NaN   8.4119927e-06             NaN             NaN             NaN

